Fault Handling in Large Water Networks with Online Dictionary Learning

Fault detection and isolation in water distribution networks is an active topic due to its model's mathematical complexity and increased data availability through sensor placement. Here we simplify the model by offering a data driven alternative that takes the network topology into account when performing sensor placement and then proceeds to build a network model through online dictionary learning based on the incoming sensor data. Online learning is fast and allows tackling large networks as it processes small batches of signals at a time and has the benefit of continuous integration of new data into the existing network model, be it in the beginning for training or in production when new data samples are encountered. The algorithms show good performance when tested on both small and large-scale networks.

==> pics/dl_fault_node_22.tikz <==
\begin{axis}[%
width=4.5in,
height=3in,
scale only axis,
xmin=1,
xmax=31,
ymin=-0.9,
ymax=0,
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
xmajorgrids,
ymajorgrids,
xtick={1,6,...,31},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=blue, mark=asterisk, mark options={solid, blue},mark size=3.5pt,line width=2pt]
  table[row sep=crcr]{%
1	-0.0281\\
2	-0.392\\
3	-0.398\\
4	-0.405\\
5	-0.414\\
6	-0.416\\
7	-0.419\\
8	-0.422\\
9	-0.425\\
10	-0.425\\
11	-0.425\\
12	-0.425\\
13	-0.454\\
14	-0.573\\
15	-0.639\\
16	-0.462\\
17	-0.429\\
18	-0.399\\
19	-0.656\\
20	-0.656\\
21	-0.656\\
22	-0.879\\
23	-0.856\\
24	-0.836\\
25	-0.789\\
26	-0.733\\
27	-0.872\\
28	-0.847\\
29	-0.841\\
30	-0.839\\
31	-0.837\\
};

\addplot[only marks, mark=diamond*, mark options={}, mark size=5pt, color=red, fill=red] table[row sep=crcr]{%
x	y\\
1	-0.0281\\
2	-0.392\\
3	-0.398\\
10	-0.425\\
28	-0.847\\
};

\end{axis}

\foreach \x/\xx in {1/1,2/2,3/3,10/10,28/28}{
\draw[line width=2pt,-latex](\x*0.145in,-1.25)--(\x*0.145in,-.5);
\node at(\x*0.145in,-1.5){\large \xx};
}

==> pics/hanoiNetworkWithLegend.tikz <==
\tikzstyle{node}=[circle,draw=black,fill=blue,minimum height=15pt]
\tikzstyle{link}=[line width=2pt,solid]
\tikzstyle{part}=[rounded corners=10,line width=2pt, dashed,draw=blue]

\def \scalex {0.0035}
\def \scaley {0.0015}

% \foreach \x in {-15,...,25}{
% \draw[thick](\x,-2)--(\x,20) node[at start,below]{\x};
% }
% \foreach \y in {-1,...,19}{
% \draw[thick](-16,\y)--(26,\y) node[at start,left]{\y};
% }

% plot nodes
\foreach \n/\x/\y in {2/3896.83/9031.75, 3/3896.83/7904.76, 4/3071.43/7873.02, 5/2706.35/6761.90,  6/2309.52/5714.29,   7/2055.56/5142.86, 8/1611.11/4111.11,  9/1214.29/3206.35,  10/833.33 /2269.84, 11/-39.68 /2238.10, 12/-1420.63/2238.10, 13/-4293.65/2269.84, 14/1865.08/2190.48,  15/2595.24/2063.49,   16/3468.25/1841.27, 17/3833.33/4174.60,  18/3896.83/5746.03,  19/3896.83/7206.35,  20/5928.57/7920.63, 21/7214.29/8000.00,   22/8325.40/7904.76,  23/5912.70/5539.68,  24/5611.11/4047.62,  25/5198.41/2253.97,  26/4769.84/2031.75, 27/4150.79/1857.14,  28/7690.48/5412.70, 29/7357.14/3761.90,   30/7208.33/716.67,  31/6753.97/1095.24,   32/6166.67/1857.14,   1/3891.67/9616.67}
{
\node(n\n)[node]at(\scalex*\x,\scaley*\y){};
}
% make the tank node special
\draw[line width=2pt] (n1.center) circle(12pt);

% make the sensor nodes special
\foreach \ind in {16,13,31,10}{
\draw[line width=2pt,dotted] (n\ind.center) circle(12pt) circle(17pt);
}

\foreach \id/\na/\nb/\l/\diam in {1/1/2/100/1016, 2/2/3/1350/1016, 3/3/4/900/1016, 4/4/5/1150/1016, 5/5/6/1450/1016, 6/6/7/450/1016, 7/7/8/850/1016, 8/8/9/850/1016,9/9/10/800/1016, 10/10/11/950/762 , 11/11/12/1200/610 , 12/12/13/3500/610 , 13/10/14/800/508 , 14/14/15/500/300 , 15/15/16/550/300 , 16/16/17/2730/300 , 17/17/18/1750/508 , 18/18/19/800/508 , 19/19/3/400/610 , 20/3/20/2200/1016, 21/20/21/1500/508 , 22/21/22/500/300 , 23/20/23/2650/1016, 24/23/24/1230/762 ,25/24/25/1300/762 , 26/25/26/850/508 , 27/26/27/300/300 , 28/27/16/750/300 , 29/23/28/1500/407 , 30/28/29/2000/300 , 31/29/30/1600/300 , 32/30/31/150/300 ,33/31/32/860/508 , 34/32/25/950/610}
{
\draw[link](n\na)--(n\nb) node[midway,below,sloped]{\large \l};
}

% +1 to the parts seen here (because node 1 is actually the tank)
% parts = {1, [2 3 19], [4 5 6 7], [8 9], [10 11], 12, [13, 15, 15],  ...
%     16, 17, 19, [20, 21], 22, 23, [24, 25, 26], [29, 30, 31], 27, 28};

% \node [part, rotate fit=0, fit=(n2)(n3)(n4)(n5)(n17)(n18)(n19)] {};
% \node [part, rotate fit=45, fit=(n6) (n7)(n8)(n9)(n14)(n15)(n16)] {};
% \node [part, rotate fit=0, fit=(n10) (n11)(n12)(n13)] {};
% \node [part, rotate fit=0, fit=(n20) (n21)(n22)(n23)] {};
% \node [part, rotate fit=0, fit=(n24) (n25)(n26)(n27)(n28)(n29)(n30)(n31)(n32)] {};

% \draw[part](13,16.25)--(10,16.25)--(10,15)--(8,15)--(8,13)--(7,13)--(7,11)--(9,10)--(10,7)--(13,7)--cycle;
% \draw[part](6,11)--(2.25,6)--(5.25,3)--(8,2.75)--(11,2)--(11,4)--(8,5)--(6,6)--(8,10)--cycle;
% \draw[part](3.5,3)--(-14,3)--(-14,5.5)--(2.5,5.5)--cycle;
% \draw[part](17,15.5)--(16.5,9)--(19,8.5)--(20,13)--(26,13)--(26,15.5)--cycle;
% \draw[part](15,8)--(14,5)--(11,5)--(12,2)--(16,2.5)--(22,0)--(23,0)--(23.5,6.5)--(25,10.5)--(21,10.5)--(20,7)--cycle;


% plot label nodes (modified from the INP variant)
\foreach \x/\y/\lbl in {4125/9016.67/1,4125/8200/2,2858.33/8133.33/3,2441.67/7016.67/4,2058.33/5916.67/5,1758.33/5333.33/6,1425/4383.33/7,1008.33/3450/8,725/2680/9,-151.67/2693.33/10,-1525/2690/11,-4425/2710/12,1691.67/2593.33/13,2441.67/2433.33/14,3221.67/2186.67/15,3575/4150/16,3625/5783.33/17,3625/7200/18,5841.67/8296.67/19,7078.33/8423.33/20,8225/8366.67/21,5708.33/5883.33/22,5341.67/4116.67/23,5075/2633.33/24,4608.33/2390/25,3925/2183.33/26,7958.33/5650/27,7081.67/3833.33/28,7431.67/386.67/29,6958.33/1426.67/30,5958.33/2206.67/31}{
\node[fill=white,draw=black](cn)at(\scalex*\x,\scaley*\y){\Large\lbl};
}

\node(l1)[node, label={[xshift=1cm]0:\Large junction node}]at(-10,12.5){};
\node(l2)[node, label={[xshift=1cm]0:\Large tank node}, below of=l1, node distance=1.5cm]{};
\draw[line width=2pt] (l2.center) circle(12pt);
\node(l3)[node, label={[xshift=1cm]0:\Large node with sensor}, below of=l2, node distance=1.5cm]{};
\draw[line width=2pt,dashed] (l3.center) circle(12pt) circle(17pt);

% \node(l4)[part, minimum height=.75cm,minimum width=1.5cm,label={[xshift=.5cm]0:\Large junction partition}, below of=l3, node distance=1.5cm]{};
\draw[link](l3.west)++(0,-1.5cm)--++(1.15cm,0) node(l5)[pos=1.4, right]{\Large pipe connection};
\node[below of=l3, node distance=2.5cm,minimum height=1em,label={[xshift=1.25cm]0:\Large fault event}](l6){};
\draw[-latex,line width=2pt,,red](l6.north)+(0em,1em)--+(-1.5em,-1.5em)--+(.75em,-0.5em)--+(-1em,-3em);

\node[draw,fit=(l1)(l2)(l3)(l5)(l6),inner sep=1cm, label={[]-90:\Huge legend}]{};


\draw[-latex,line width=2pt,,red](n18.north)+(2em,1em)--+(.5em,-1.5em)--+(2.75em,-0.5em)--+(1em,-3em);

==> pics/hanoiNetworkWithPartsAndLegend.tikz <==
\tikzstyle{node}=[circle,draw=black,fill=blue,minimum height=15pt]
\tikzstyle{link}=[line width=2pt,solid]
\tikzstyle{part}=[rounded corners=10,line width=2pt, dashed,draw=blue]

\def \scalex {0.003}
\def \scaley {0.00175}

% \foreach \x in {-15,...,25}{
% \draw[thick](\x,-2)--(\x,20) node[at start,below]{\x};
% }
% \foreach \y in {-1,...,19}{
% \draw[thick](-16,\y)--(26,\y) node[at start,left]{\y};
% }

% plot nodes
\foreach \n/\x/\y in {2/3896.83/9031.75, 3/3896.83/7904.76, 4/3071.43/7873.02, 5/2706.35/6761.90,  6/2309.52/5714.29,   7/2055.56/5142.86, 8/1611.11/4111.11,  9/1214.29/3206.35,  10/833.33 /2269.84, 11/-39.68 /2238.10, 12/-1420.63/2238.10, 13/-4293.65/2269.84, 14/1865.08/2190.48,  15/2595.24/2063.49,   16/3468.25/1841.27, 17/3833.33/4174.60,  18/3896.83/5746.03,  19/3896.83/7206.35,  20/5928.57/7920.63, 21/7214.29/8000.00,   22/8325.40/7904.76,  23/5912.70/5539.68,  24/5611.11/4047.62,  25/5198.41/2253.97,  26/4769.84/2031.75, 27/4150.79/1857.14,  28/7690.48/5412.70, 29/7357.14/3761.90,   30/7208.33/716.67,  31/6753.97/1095.24,   32/6166.67/1857.14,   1/3891.67/9616.67}
{
\node(n\n)[node]at(\scalex*\x,\scaley*\y){};
}
% make the tank node special
\draw[line width=2pt] (n1.center) circle(12pt);

% make the sensor nodes special
\foreach \ind in {16,13,31,10}{
\draw[line width=2pt,dotted] (n\ind.center) circle(12pt) circle(17pt);
}

\foreach \id/\na/\nb/\l/\diam in {1/1/2/100/1016, 2/2/3/1350/1016, 3/3/4/900/1016, 4/4/5/1150/1016, 5/5/6/1450/1016, 6/6/7/450/1016, 7/7/8/850/1016, 8/8/9/850/1016,9/9/10/800/1016, 10/10/11/950/762 , 11/11/12/1200/610 , 12/12/13/3500/610 , 13/10/14/800/508 , 14/14/15/500/300 , 15/15/16/550/300 , 16/16/17/2730/300 , 17/17/18/1750/508 , 18/18/19/800/508 , 19/19/3/400/610 , 20/3/20/2200/1016, 21/20/21/1500/508 , 22/21/22/500/300 , 23/20/23/2650/1016, 24/23/24/1230/762 ,25/24/25/1300/762 , 26/25/26/850/508 , 27/26/27/300/300 , 28/27/16/750/300 , 29/23/28/1500/407 , 30/28/29/2000/300 , 31/29/30/1600/300 , 32/30/31/150/300 ,33/31/32/860/508 , 34/32/25/950/610}
{
\draw[link](n\na)--(n\nb) node[midway,below,sloped]{\large \l};
}

% +1 to the parts seen here (because node 1 is actually the tank)
% parts = {1, [2 3 19], [4 5 6 7], [8 9], [10 11], 12, [13, 15, 15],  ...
%     16, 17, 19, [20, 21], 22, 23, [24, 25, 26], [29, 30, 31], 27, 28};

% \node [part, rotate fit=0, fit=(n2)(n3)(n4)(n5)(n17)(n18)(n19)] {};
% \node [part, rotate fit=45, fit=(n6) (n7)(n8)(n9)(n14)(n15)(n16)] {};
% \node [part, rotate fit=0, fit=(n10) (n11)(n12)(n13)] {};
% \node [part, rotate fit=0, fit=(n20) (n21)(n22)(n23)] {};
% \node [part, rotate fit=0, fit=(n24) (n25)(n26)(n27)(n28)(n29)(n30)(n31)(n32)] {};

\draw[part](13,16.25)--(10,16.25)--(10,15)--(8,15)--(8,13)--(7,13)--(7,11)--(9,10)--(10,7)--(13,7)--cycle;
\draw[part](6,11)--(2.25,6)--(5.25,3)--(8,2.75)--(11,2)--(11,4)--(8,5)--(6,6)--(8,10)--cycle;
\draw[part](3.5,3)--(-14,3)--(-14,5.5)--(2.5,5.5)--cycle;
\draw[part](17,15.5)--(16.5,9)--(19,8.5)--(20,13)--(26,13)--(26,15.5)--cycle;
\draw[part](15,8)--(14,5)--(11,5)--(12,2)--(16,2.5)--(22,0)--(23,0)--(23.5,6.5)--(25,10.5)--(21,10.5)--(20,7)--cycle;


% plot label nodes (modified from the INP variant)
\foreach \x/\y/\lbl in {4125/9016.67/1,4125/8200/2,2858.33/8133.33/3,2441.67/7016.67/4,2058.33/5916.67/5,1758.33/5333.33/6,1425/4383.33/7,1008.33/3450/8,725/2680/9,-151.67/2693.33/10,-1525/2690/11,-4425/2710/12,1691.67/2593.33/13,2441.67/2433.33/14,3221.67/2186.67/15,3575/4150/16,3625/5783.33/17,3625/7200/18,5841.67/8296.67/19,7078.33/8423.33/20,8225/8366.67/21,5708.33/5883.33/22,5341.67/4116.67/23,5075/2633.33/24,4608.33/2390/25,3925/2183.33/26,7958.33/5650/27,7081.67/3833.33/28,7431.67/386.67/29,6958.33/1426.67/30,5958.33/2206.67/31}{
\node[fill=white,draw=black](cn)at(\scalex*\x,\scaley*\y){\Large\lbl};
}

\node(l1)[node, label={[xshift=1cm]0:\Large junction node}]at(-10,15.5){};
\node(l2)[node, label={[xshift=1cm]0:\Large tank node}, below of=l1, node distance=1.5cm]{};
\draw[line width=2pt] (l2.center) circle(12pt);
\node(l3)[node, label={[xshift=1cm]0:\Large node with sensor}, below of=l2, node distance=1.5cm]{};
\draw[line width=2pt,dashed] (l3.center) circle(12pt) circle(17pt);

\node(l4)[part, minimum height=.75cm,minimum width=1.5cm,label={[xshift=.5cm]0:\Large junction partition}, below of=l3, node distance=1.5cm]{};
\draw[link](l4.west)++(0,-1.5cm)--++(1.5cm,0) node(l5)[pos=1.4, right]{\Large pipe connection};
\node[below of=l4, node distance=2.5cm,minimum height=1em,label={[xshift=1.25cm]0:\Large fault event}](l6){};
\draw[-latex,line width=2pt,,red](l6.north)+(0em,1em)--+(-1.5em,-1.5em)--+(.75em,-0.5em)--+(-1em,-3em);

\node[draw,fit=(l1)(l2)(l3)(l4)(l5)(l6),inner sep=1cm, label={[]-90:\Huge legend}]{};


\draw[-latex,line width=2pt,,red](n18.north)+(2em,1em)--+(.5em,-1.5em)--+(2.75em,-0.5em)--+(1em,-3em);

==> pics/network.tikz <==
\draw[x=1cm,y=1cm,fill=blue,opacity=.2,draw=blue,line width=1pt](3.67,82.14)--(6.1665,81.7016)--(8.6531,81.1878)--(11.1337,80.6366)--(13.6122,80.0856)--(16.0925,79.5729)--(18.5786,79.1361)--(21.0742,78.8131)--(23.5834,78.6418)--(26.11,78.66)--(26.11,78.66)--(27.4139,78.7678)--(28.7035,78.968)--(29.9555,79.2696)--(31.1471,79.6815)--(32.2551,80.2128)--(33.2564,80.8723)--(34.128,81.6691)--(34.8469,82.612)--(35.39,83.71)--(35.39,83.71)--(35.8506,85.2814)--(36.0683,86.8701)--(36.0751,88.4712)--(35.9029,90.08)--(35.5839,91.6916)--(35.1501,93.3012)--(34.6335,94.904)--(34.0661,96.4952)--(33.48,98.07)--(33.48,98.07)--(33.2323,98.5813)--(32.904,99.0241)--(32.5073,99.3939)--(32.0542,99.686)--(31.557,99.8958)--(31.0278,100.0187)--(30.4788,100.0501)--(29.9221,99.9854)--(29.37,99.82)--(29.37,99.82)--(27.9119,99.079)--(26.5767,98.1252)--(25.3247,97.0319)--(24.116,95.8723)--(22.9109,94.7195)--(21.6695,93.6467)--(20.3521,92.727)--(18.9189,92.0337)--(17.33,91.64)--(17.33,91.64)--(15.6,91.742)--(13.9208,92.3836)--(12.276,93.3777)--(10.6491,94.5372)--(9.0239,95.6752)--(7.3837,96.6045)--(5.7123,97.1381)--(3.9932,97.089)--(2.21,96.27)--(2.21,96.27)--(0.99294,95.0839)--(0.41986,93.7426)--(0.36255,92.2715)--(0.69279,90.696)--(1.2824,89.0415)--(2.0031,87.3332)--(2.7268,85.5967)--(3.3251,83.8571)--(3.67,82.14)--(3.67,82.14)--(3.67,82.14)--(3.67,82.14)--(3.67,82.14)--(3.67,82.14)--(3.67,82.14)--(3.67,82.14)--(3.67,82.14)--(3.67,82.14)--(3.67,82.14);

\draw[x=1cm,y=1cm,fill=blue,opacity=.2,draw=blue,line width=1pt]
(0.36,22.91)--(0.69546,21.1745)--(0.85211,19.3678)--(0.91708,17.5341)--(0.97747,15.7173)--(1.1204,13.9616)--(1.433,12.311)--(2.0024,10.8094)--(2.9157,9.5011)--(4.26,8.43)--(4.26,8.43)--(5.7726,7.744)--(7.3383,7.4123)--(8.9255,7.4108)--(10.5032,7.7157)--(12.0398,8.3032)--(13.5041,9.1492)--(14.8648,10.2299)--(16.0905,11.5215)--(17.15,13)--(17.15,13)--(17.8383,14.5201)--(18.1148,16.0824)--(18.0701,17.6804)--(17.7949,19.3075)--(17.3796,20.9572)--(16.9149,22.6228)--(16.4913,24.2979)--(16.1995,25.9758)--(16.13,27.65)--(16.13,27.65)--(16.2602,28.8614)--(16.517,30.0539)--(16.8573,31.2329)--(17.238,32.4039)--(17.616,33.5723)--(17.9483,34.7437)--(18.1917,35.9235)--(18.3033,37.1171)--(18.24,38.33)--(18.24,38.33)--(18.1083,38.7542)--(17.8628,39.0299)--(17.523,39.1849)--(17.1081,39.2471)--(16.6372,39.2442)--(16.1297,39.2043)--(15.6049,39.155)--(15.0819,39.1243)--(14.58,39.14)--(14.58,39.14)--(14.3203,39.1725)--(14.0572,39.2128)--(13.7951,39.2511)--(13.5387,39.2778)--(13.2924,39.2833)--(13.0609,39.2579)--(12.8486,39.192)--(12.6601,39.0759)--(12.5,38.9)--(12.5,38.9)--(12.2281,38.4307)--(12.0279,37.9343)--(11.8822,37.4169)--(11.7735,36.8847)--(11.6845,36.3441)--(11.598,35.8011)--(11.4966,35.2619)--(11.3631,34.7328)--(11.18,34.22)--(11.18,34.22)--(10.9883,33.7933)--(10.7805,33.3751)--(10.5579,32.9648)--(10.3219,32.5618)--(10.074,32.1657)--(9.8154,31.776)--(9.5477,31.3922)--(9.2721,31.0137)--(8.99,30.64)--(8.99,30.64)--(8.72,30.2996)--(8.4398,29.9681)--(8.1504,29.6447)--(7.853,29.3286)--(7.5485,29.019)--(7.2379,28.7151)--(6.9222,28.4162)--(6.6026,28.1214)--(6.28,27.83)--(6.28,27.83)--(5.6385,27.2643)--(4.9893,26.7075)--(4.3341,26.1579)--(3.6743,25.6136)--(3.0115,25.0729)--(2.3471,24.534)--(1.6828,23.9951)--(1.0199,23.4543)--(0.36,22.91)--(0.36,22.91)--(0.36,22.91)--(0.36,22.91)--(0.36,22.91)--(0.36,22.91)--(0.36,22.91)--(0.36,22.91)--(0.36,22.91)--(0.36,22.91)--(0.36,22.91);

\draw[x=1cm,y=1cm,fill=blue,opacity=.2,draw=blue,line width=1pt](62.94,16.92)--(61.8854,16.7256)--(60.7999,16.6221)--(59.7026,16.565)--(58.6126,16.5098)--(57.549,16.4117)--(56.5308,16.2262)--(55.5772,15.9089)--(54.7072,15.415)--(53.94,14.7)--(53.94,14.7)--(53.5914,14.11)--(53.5335,13.5468)--(53.7139,13.0028)--(54.0803,12.4707)--(54.5804,11.9431)--(55.1617,11.4127)--(55.772,10.8719)--(56.3589,10.3135)--(56.87,9.73)--(56.87,9.73)--(57.6734,8.5082)--(58.3782,7.1725)--(59.0332,5.7945)--(59.6869,4.4458)--(60.3881,3.1981)--(61.1853,2.123)--(62.1273,1.2922)--(63.2626,0.77731)--(64.64,0.65)--(64.64,0.65)--(66.1351,0.96713)--(67.3464,1.6681)--(68.3364,2.6742)--(69.1677,3.9064)--(69.9026,5.2859)--(70.6039,6.7339)--(71.3338,8.1715)--(72.155,9.5198)--(73.13,10.7)--(73.13,10.7)--(73.4022,10.9226)--(73.7043,11.0919)--(74.0284,11.2221)--(74.3668,11.3274)--(74.7116,11.4221)--(75.0552,11.5205)--(75.3896,11.6367)--(75.7071,11.7852)--(76,11.98)--(76,11.98)--(76.7901,12.5637)--(77.6227,13.1134)--(78.4664,13.6505)--(79.2898,14.1965)--(80.0613,14.7728)--(80.7495,15.4008)--(81.323,16.1021)--(81.7503,16.898)--(82,17.81)--(82,17.81)--(82.157,19.319)--(82.169,20.823)--(82.0442,22.3166)--(81.791,23.7944)--(81.4176,25.2512)--(80.9326,26.6815)--(80.3441,28.0799)--(79.6604,29.4412)--(78.89,30.76)--(78.89,30.76)--(78.5079,31.2263)--(78.0449,31.5565)--(77.5142,31.7636)--(76.929,31.8606)--(76.3027,31.8605)--(75.6484,31.7763)--(74.9793,31.6212)--(74.3088,31.4081)--(73.65,31.15)--(73.65,31.15)--(73.2752,30.9275)--(72.9897,30.6327)--(72.7742,30.28)--(72.6093,29.8841)--(72.4758,29.4598)--(72.3544,29.0216)--(72.2258,28.5841)--(72.0708,28.162)--(71.87,27.77)--(71.87,27.77)--(71.662,27.441)--(71.4478,27.1161)--(71.2278,26.7951)--(71.0025,26.4779)--(70.7722,26.1642)--(70.5374,25.8537)--(70.2985,25.5464)--(70.0559,25.2419)--(69.81,24.94)--(69.81,24.94)--(69.0606,24.0371)--(68.3047,23.1398)--(67.5435,22.2468)--(66.7785,21.3572)--(66.0108,20.4698)--(65.2418,19.5834)--(64.4728,18.6971)--(63.7051,17.8097)--(62.94,16.92)--(62.94,16.92)--(62.94,16.92)--(62.94,16.92)--(62.94,16.92)--(62.94,16.92)--(62.94,16.92)--(62.94,16.92)--(62.94,16.92)--(62.94,16.92)--(62.94,16.92);

\Vertices[size=2]{C:/Users/atreides/Dropbox/work/projects/epanet/git/te/src/waternet/pics/nodes.csv}
\Edges[NoLabel,lw=5pt]{C:/Users/atreides/Dropbox/work/projects/epanet/git/te/src/waternet/pics/edges.csv}

\Vertices[size=4,color=red,style={fill=none,line width=5pt,draw=red}]{C:/Users/atreides/Dropbox/work/projects/epanet/git/te/src/waternet/pics/nodes_sensors.csv}



==> pics/node_demand_nominal.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor5}{rgb}{0.46600,0.67400,0.18800}%
\definecolor{mycolor6}{rgb}{0.30100,0.74500,0.93300}%
\definecolor{mycolor7}{rgb}{0.63500,0.07800,0.18400}%
%

\begin{axis}[%
width=4.5in,
height=3in,
scale only axis,
xmin=1,
xmax=97,
ymin=60,
ymax=130,
axis background/.style={fill=white},
legend style={legend cell align=left, align=left, draw=white!15!black},
xmajorgrids,
ymajorgrids,
xtick={1, 17, ...,97},
x tick label style={rotate=45, anchor=north east, inner sep=1mm},
xticklabels={00:00, 04:00, 08:00, 12:00, 16:00, 20:00, 24:00},
ylabel={Node head values [m]},
xlabel={Time [h]},
xlabel style={yshift=-6mm},
]
\addplot [color=mycolor1,line width=1pt]
  table[row sep=crcr]{%
1	129\\
2	129\\
3	128\\
4	129\\
5	129\\
6	129\\
7	129\\
8	130\\
9	130\\
10	129\\
11	129\\
12	129\\
13	129\\
14	129\\
15	129\\
16	129\\
17	129\\
18	129\\
19	129\\
20	129\\
21	130\\
22	130\\
23	130\\
24	129\\
25	129\\
26	129\\
27	129\\
28	129\\
29	129\\
30	129\\
31	128\\
32	128\\
33	128\\
34	128\\
35	128\\
36	128\\
37	128\\
38	128\\
39	128\\
40	129\\
41	128\\
42	127\\
43	128\\
44	128\\
45	128\\
46	128\\
47	129\\
48	128\\
49	129\\
50	129\\
51	129\\
52	129\\
53	129\\
54	129\\
55	129\\
56	129\\
57	129\\
58	129\\
59	129\\
60	129\\
61	129\\
62	129\\
63	129\\
64	129\\
65	129\\
66	129\\
67	129\\
68	129\\
69	129\\
70	130\\
71	129\\
72	130\\
73	130\\
74	129\\
75	130\\
76	129\\
77	129\\
78	130\\
79	130\\
80	129\\
81	129\\
82	129\\
83	129\\
84	129\\
85	129\\
86	129\\
87	130\\
88	130\\
89	129\\
90	130\\
91	130\\
92	130\\
93	130\\
94	129\\
95	130\\
96	130\\
97	129\\
};

\addplot [color=mycolor2,line width=1pt]
  table[row sep=crcr]{%
1	117\\
2	115\\
3	109\\
4	119\\
5	122\\
6	122\\
7	123\\
8	124\\
9	123\\
10	122\\
11	120\\
12	121\\
13	121\\
14	121\\
15	121\\
16	122\\
17	122\\
18	123\\
19	122\\
20	120\\
21	124\\
22	124\\
23	124\\
24	122\\
25	122\\
26	115\\
27	115\\
28	117\\
29	113\\
30	115\\
31	106\\
32	105\\
33	103\\
34	104\\
35	99.1\\
36	99.1\\
37	104\\
38	102\\
39	108\\
40	111\\
41	99.7\\
42	96.2\\
43	99.8\\
44	102\\
45	102\\
46	106\\
47	115\\
48	110\\
49	111\\
50	116\\
51	115\\
52	116\\
53	116\\
54	110\\
55	121\\
56	119\\
57	117\\
58	115\\
59	121\\
60	117\\
61	119\\
62	121\\
63	122\\
64	123\\
65	122\\
66	122\\
67	116\\
68	115\\
69	123\\
70	124\\
71	123\\
72	123\\
73	123\\
74	123\\
75	125\\
76	123\\
77	117\\
78	124\\
79	124\\
80	123\\
81	123\\
82	123\\
83	121\\
84	117\\
85	112\\
86	123\\
87	125\\
88	124\\
89	123\\
90	124\\
91	125\\
92	125\\
93	123\\
94	120\\
95	125\\
96	127\\
97	117\\
};

\addplot [color=mycolor3,line width=1pt]
  table[row sep=crcr]{%
1	116\\
2	113\\
3	106\\
4	117\\
5	121\\
6	121\\
7	122\\
8	123\\
9	123\\
10	121\\
11	119\\
12	120\\
13	120\\
14	120\\
15	120\\
16	122\\
17	121\\
18	123\\
19	121\\
20	119\\
21	123\\
22	124\\
23	123\\
24	121\\
25	121\\
26	113\\
27	114\\
28	116\\
29	111\\
30	113\\
31	103\\
32	102\\
33	100\\
34	101\\
35	95.6\\
36	95.5\\
37	101\\
38	98.7\\
39	106\\
40	109\\
41	96.2\\
42	92.3\\
43	96.3\\
44	98.3\\
45	98.9\\
46	103\\
47	113\\
48	107\\
49	109\\
50	114\\
51	113\\
52	114\\
53	114\\
54	108\\
55	120\\
56	117\\
57	115\\
58	113\\
59	120\\
60	115\\
61	117\\
62	120\\
63	121\\
64	122\\
65	121\\
66	121\\
67	115\\
68	113\\
69	122\\
70	123\\
71	122\\
72	123\\
73	123\\
74	122\\
75	124\\
76	122\\
77	116\\
78	123\\
79	123\\
80	122\\
81	122\\
82	122\\
83	120\\
84	116\\
85	110\\
86	122\\
87	124\\
88	124\\
89	122\\
90	123\\
91	124\\
92	124\\
93	123\\
94	118\\
95	124\\
96	127\\
97	116\\
};

\addplot [color=mycolor4,line width=1pt]
  table[row sep=crcr]{%
1	114\\
2	111\\
3	103\\
4	116\\
5	120\\
6	119\\
7	121\\
8	122\\
9	122\\
10	120\\
11	118\\
12	118\\
13	119\\
14	119\\
15	118\\
16	120\\
17	120\\
18	122\\
19	120\\
20	117\\
21	122\\
22	123\\
23	122\\
24	120\\
25	119\\
26	111\\
27	112\\
28	114\\
29	108\\
30	111\\
31	99.4\\
32	98.5\\
33	96.3\\
34	97.1\\
35	91.2\\
36	91.1\\
37	97.3\\
38	94.7\\
39	102\\
40	106\\
41	91.9\\
42	87.5\\
43	91.9\\
44	94.2\\
45	95\\
46	99.5\\
47	111\\
48	104\\
49	106\\
50	112\\
51	111\\
52	112\\
53	112\\
54	105\\
55	119\\
56	116\\
57	113\\
58	111\\
59	118\\
60	114\\
61	116\\
62	118\\
63	120\\
64	121\\
65	120\\
66	120\\
67	113\\
68	111\\
69	121\\
70	122\\
71	121\\
72	122\\
73	122\\
74	121\\
75	124\\
76	121\\
77	114\\
78	122\\
79	122\\
80	121\\
81	121\\
82	121\\
83	119\\
84	114\\
85	108\\
86	121\\
87	123\\
88	123\\
89	122\\
90	122\\
91	123\\
92	124\\
93	122\\
94	117\\
95	123\\
96	126\\
97	114\\
};

\addplot [color=mycolor5,line width=1pt]
  table[row sep=crcr]{%
1	112\\
2	109\\
3	100\\
4	114\\
5	118\\
6	118\\
7	120\\
8	121\\
9	121\\
10	119\\
11	116\\
12	117\\
13	118\\
14	118\\
15	117\\
16	119\\
17	118\\
18	121\\
19	118\\
20	116\\
21	121\\
22	122\\
23	121\\
24	119\\
25	118\\
26	109\\
27	109\\
28	112\\
29	106\\
30	109\\
31	95.8\\
32	94.7\\
33	92.3\\
34	93.2\\
35	86.6\\
36	86.5\\
37	93.5\\
38	90.6\\
39	99.2\\
40	103\\
41	87.4\\
42	82.4\\
43	87.4\\
44	90\\
45	90.8\\
46	95.9\\
47	108\\
48	101\\
49	103\\
50	110\\
51	109\\
52	110\\
53	110\\
54	102\\
55	117\\
56	114\\
57	111\\
58	109\\
59	117\\
60	112\\
61	114\\
62	117\\
63	119\\
64	120\\
65	119\\
66	119\\
67	110\\
68	109\\
69	120\\
70	121\\
71	120\\
72	121\\
73	121\\
74	120\\
75	123\\
76	120\\
77	112\\
78	121\\
79	121\\
80	120\\
81	120\\
82	120\\
83	118\\
84	112\\
85	105\\
86	120\\
87	123\\
88	122\\
89	120\\
90	121\\
91	123\\
92	123\\
93	121\\
94	115\\
95	123\\
96	126\\
97	112\\
};

\addplot [color=mycolor6,line width=1pt]
  table[row sep=crcr]{%
1	112\\
2	108\\
3	99.4\\
4	114\\
5	118\\
6	118\\
7	120\\
8	121\\
9	120\\
10	118\\
11	116\\
12	117\\
13	117\\
14	118\\
15	117\\
16	119\\
17	118\\
18	120\\
19	118\\
20	116\\
21	121\\
22	122\\
23	121\\
24	119\\
25	118\\
26	108\\
27	109\\
28	112\\
29	105\\
30	108\\
31	94.9\\
32	93.9\\
33	91.4\\
34	92.3\\
35	85.5\\
36	85.4\\
37	92.6\\
38	89.6\\
39	98.5\\
40	102\\
41	86.3\\
42	81.3\\
43	86.4\\
44	89\\
45	89.9\\
46	95.1\\
47	108\\
48	101\\
49	102\\
50	110\\
51	108\\
52	110\\
53	109\\
54	101\\
55	117\\
56	114\\
57	111\\
58	109\\
59	117\\
60	111\\
61	114\\
62	117\\
63	118\\
64	119\\
65	118\\
66	119\\
67	110\\
68	108\\
69	120\\
70	121\\
71	120\\
72	121\\
73	121\\
74	120\\
75	123\\
76	119\\
77	112\\
78	121\\
79	121\\
80	120\\
81	119\\
82	119\\
83	117\\
84	112\\
85	105\\
86	119\\
87	122\\
88	122\\
89	120\\
90	121\\
91	122\\
92	123\\
93	121\\
94	115\\
95	122\\
96	126\\
97	112\\
};

\addplot [color=mycolor7,line width=1pt]
  table[row sep=crcr]{%
1	111\\
2	108\\
3	98.5\\
4	113\\
5	118\\
6	118\\
7	120\\
8	121\\
9	120\\
10	118\\
11	116\\
12	116\\
13	117\\
14	117\\
15	116\\
16	119\\
17	118\\
18	120\\
19	118\\
20	115\\
21	121\\
22	122\\
23	121\\
24	118\\
25	118\\
26	108\\
27	108\\
28	111\\
29	104\\
30	108\\
31	94\\
32	92.9\\
33	90.4\\
34	91.3\\
35	84.3\\
36	84.2\\
37	91.6\\
38	88.5\\
39	97.6\\
40	102\\
41	85.1\\
42	79.9\\
43	85.2\\
44	87.9\\
45	88.8\\
46	94.1\\
47	107\\
48	99.8\\
49	102\\
50	109\\
51	108\\
52	109\\
53	109\\
54	100\\
55	117\\
56	113\\
57	110\\
58	108\\
59	116\\
60	111\\
61	113\\
62	116\\
63	118\\
64	119\\
65	118\\
66	119\\
67	109\\
68	108\\
69	119\\
70	121\\
71	120\\
72	120\\
73	120\\
74	120\\
75	123\\
76	119\\
77	111\\
78	120\\
79	121\\
80	119\\
81	119\\
82	119\\
83	117\\
84	111\\
85	104\\
86	119\\
87	122\\
88	122\\
89	120\\
90	121\\
91	122\\
92	122\\
93	120\\
94	115\\
95	122\\
96	125\\
97	111\\
};

\addplot [color=mycolor1,line width=1pt]
  table[row sep=crcr]{%
1	111\\
2	107\\
3	97.9\\
4	113\\
5	118\\
6	117\\
7	120\\
8	120\\
9	120\\
10	118\\
11	115\\
12	116\\
13	117\\
14	117\\
15	116\\
16	119\\
17	117\\
18	120\\
19	117\\
20	115\\
21	121\\
22	121\\
23	121\\
24	118\\
25	117\\
26	107\\
27	108\\
28	111\\
29	104\\
30	107\\
31	93.3\\
32	92.1\\
33	89.6\\
34	90.5\\
35	83.4\\
36	83.3\\
37	90.8\\
38	87.7\\
39	96.9\\
40	101\\
41	84.2\\
42	78.9\\
43	84.3\\
44	87.1\\
45	87.9\\
46	93.4\\
47	107\\
48	99.2\\
49	101\\
50	109\\
51	107\\
52	109\\
53	108\\
54	99.9\\
55	116\\
56	113\\
57	110\\
58	107\\
59	116\\
60	110\\
61	113\\
62	116\\
63	118\\
64	119\\
65	118\\
66	118\\
67	109\\
68	107\\
69	119\\
70	121\\
71	119\\
72	120\\
73	120\\
74	120\\
75	122\\
76	119\\
77	111\\
78	120\\
79	120\\
80	119\\
81	119\\
82	119\\
83	117\\
84	111\\
85	103\\
86	119\\
87	122\\
88	121\\
89	120\\
90	120\\
91	122\\
92	122\\
93	120\\
94	114\\
95	122\\
96	125\\
97	111\\
};

\addplot [color=mycolor2,line width=1pt]
  table[row sep=crcr]{%
1	110\\
2	107\\
3	97.3\\
4	113\\
5	117\\
6	117\\
7	119\\
8	120\\
9	120\\
10	118\\
11	115\\
12	116\\
13	116\\
14	117\\
15	116\\
16	118\\
17	117\\
18	120\\
19	117\\
20	115\\
21	121\\
22	121\\
23	121\\
24	118\\
25	117\\
26	107\\
27	107\\
28	111\\
29	103\\
30	107\\
31	92.6\\
32	91.5\\
33	88.9\\
34	89.8\\
35	82.6\\
36	82.5\\
37	90.1\\
38	86.9\\
39	96.4\\
40	101\\
41	83.4\\
42	78\\
43	83.5\\
44	86.3\\
45	87.2\\
46	92.7\\
47	106\\
48	98.6\\
49	101\\
50	108\\
51	107\\
52	108\\
53	108\\
54	99.3\\
55	116\\
56	112\\
57	109\\
58	107\\
59	116\\
60	110\\
61	112\\
62	116\\
63	117\\
64	119\\
65	118\\
66	118\\
67	109\\
68	107\\
69	119\\
70	120\\
71	119\\
72	120\\
73	120\\
74	120\\
75	122\\
76	119\\
77	110\\
78	120\\
79	120\\
80	119\\
81	119\\
82	119\\
83	117\\
84	110\\
85	103\\
86	119\\
87	122\\
88	121\\
89	120\\
90	120\\
91	122\\
92	122\\
93	120\\
94	114\\
95	122\\
96	125\\
97	110\\
};

\addplot [color=mycolor3,line width=1pt]
  table[row sep=crcr]{%
1	110\\
2	106\\
3	96.4\\
4	112\\
5	117\\
6	117\\
7	119\\
8	120\\
9	120\\
10	117\\
11	115\\
12	115\\
13	116\\
14	116\\
15	115\\
16	118\\
17	117\\
18	119\\
19	117\\
20	114\\
21	120\\
22	121\\
23	120\\
24	118\\
25	117\\
26	106\\
27	107\\
28	110\\
29	103\\
30	106\\
31	91.6\\
32	90.4\\
33	87.7\\
34	88.7\\
35	81.3\\
36	81.2\\
37	89\\
38	85.7\\
39	95.4\\
40	99.8\\
41	82.1\\
42	76.6\\
43	82.2\\
44	85.1\\
45	86\\
46	91.7\\
47	106\\
48	97.8\\
49	99.7\\
50	108\\
51	106\\
52	108\\
53	107\\
54	98.5\\
55	116\\
56	112\\
57	109\\
58	106\\
59	115\\
60	109\\
61	112\\
62	115\\
63	117\\
64	118\\
65	117\\
66	118\\
67	108\\
68	106\\
69	119\\
70	120\\
71	119\\
72	120\\
73	120\\
74	119\\
75	122\\
76	118\\
77	110\\
78	120\\
79	120\\
80	119\\
81	118\\
82	118\\
83	116\\
84	110\\
85	102\\
86	118\\
87	122\\
88	121\\
89	119\\
90	120\\
91	122\\
92	122\\
93	120\\
94	114\\
95	122\\
96	125\\
97	110\\
};

\addplot [color=mycolor4,line width=1pt]
  table[row sep=crcr]{%
1	109\\
2	105\\
3	94.5\\
4	111\\
5	116\\
6	116\\
7	118\\
8	119\\
9	119\\
10	117\\
11	114\\
12	114\\
13	115\\
14	116\\
15	115\\
16	117\\
17	116\\
18	119\\
19	116\\
20	113\\
21	120\\
22	121\\
23	120\\
24	117\\
25	116\\
26	105\\
27	105\\
28	109\\
29	101\\
30	105\\
31	89.3\\
32	88.1\\
33	85.3\\
34	86.3\\
35	78.4\\
36	78.3\\
37	86.6\\
38	83.2\\
39	93.4\\
40	98.1\\
41	79.3\\
42	73.5\\
43	79.4\\
44	82.5\\
45	83.5\\
46	89.5\\
47	104\\
48	95.9\\
49	97.9\\
50	106\\
51	105\\
52	106\\
53	106\\
54	96.7\\
55	115\\
56	111\\
57	108\\
58	105\\
59	114\\
60	108\\
61	111\\
62	114\\
63	116\\
64	118\\
65	116\\
66	117\\
67	107\\
68	105\\
69	118\\
70	120\\
71	118\\
72	119\\
73	119\\
74	119\\
75	122\\
76	118\\
77	109\\
78	119\\
79	119\\
80	118\\
81	118\\
82	118\\
83	115\\
84	109\\
85	100\\
86	118\\
87	121\\
88	121\\
89	119\\
90	119\\
91	121\\
92	121\\
93	119\\
94	113\\
95	121\\
96	125\\
97	109\\
};

\addplot [color=mycolor5,line width=1pt]
  table[row sep=crcr]{%
1	107\\
2	103\\
3	92.1\\
4	110\\
5	115\\
6	115\\
7	118\\
8	119\\
9	118\\
10	116\\
11	113\\
12	113\\
13	114\\
14	115\\
15	114\\
16	117\\
17	115\\
18	118\\
19	115\\
20	112\\
21	119\\
22	120\\
23	119\\
24	116\\
25	115\\
26	103\\
27	104\\
28	108\\
29	99\\
30	103\\
31	86.6\\
32	85.3\\
33	82.2\\
34	83.3\\
35	74.9\\
36	74.8\\
37	83.7\\
38	80\\
39	90.9\\
40	95.9\\
41	75.9\\
42	69.6\\
43	76\\
44	79.3\\
45	80.3\\
46	86.7\\
47	102\\
48	93.6\\
49	95.8\\
50	105\\
51	103\\
52	105\\
53	104\\
54	94.4\\
55	114\\
56	110\\
57	106\\
58	103\\
59	113\\
60	107\\
61	110\\
62	113\\
63	115\\
64	117\\
65	116\\
66	116\\
67	105\\
68	103\\
69	117\\
70	119\\
71	117\\
72	118\\
73	118\\
74	118\\
75	121\\
76	117\\
77	107\\
78	118\\
79	119\\
80	117\\
81	117\\
82	117\\
83	114\\
84	107\\
85	98.4\\
86	117\\
87	121\\
88	120\\
89	118\\
90	119\\
91	121\\
92	121\\
93	118\\
94	112\\
95	121\\
96	125\\
97	107\\
};

\addplot [color=mycolor6,line width=1pt]
  table[row sep=crcr]{%
1	109\\
2	106\\
3	95.5\\
4	112\\
5	117\\
6	116\\
7	119\\
8	120\\
9	119\\
10	117\\
11	114\\
12	115\\
13	116\\
14	116\\
15	115\\
16	118\\
17	116\\
18	119\\
19	117\\
20	114\\
21	120\\
22	121\\
23	120\\
24	117\\
25	116\\
26	105\\
27	106\\
28	110\\
29	102\\
30	105\\
31	90.5\\
32	89.3\\
33	86.6\\
34	87.5\\
35	79.9\\
36	79.8\\
37	87.9\\
38	84.5\\
39	94.5\\
40	99\\
41	80.8\\
42	75.1\\
43	80.9\\
44	83.9\\
45	84.8\\
46	90.6\\
47	105\\
48	96.9\\
49	98.9\\
50	107\\
51	106\\
52	107\\
53	107\\
54	97.6\\
55	115\\
56	111\\
57	108\\
58	106\\
59	115\\
60	109\\
61	111\\
62	115\\
63	117\\
64	118\\
65	117\\
66	117\\
67	107\\
68	105\\
69	118\\
70	120\\
71	119\\
72	119\\
73	119\\
74	119\\
75	122\\
76	118\\
77	109\\
78	119\\
79	120\\
80	118\\
81	118\\
82	118\\
83	116\\
84	109\\
85	101\\
86	118\\
87	121\\
88	121\\
89	119\\
90	120\\
91	121\\
92	122\\
93	119\\
94	113\\
95	121\\
96	125\\
97	109\\
};

\addplot [color=mycolor7,line width=1pt]
  table[row sep=crcr]{%
1	107\\
2	103\\
3	92.2\\
4	110\\
5	115\\
6	115\\
7	118\\
8	119\\
9	118\\
10	116\\
11	113\\
12	113\\
13	114\\
14	115\\
15	114\\
16	117\\
17	115\\
18	118\\
19	115\\
20	112\\
21	119\\
22	120\\
23	119\\
24	116\\
25	115\\
26	103\\
27	104\\
28	108\\
29	99.1\\
30	103\\
31	86.7\\
32	85.4\\
33	82.4\\
34	83.5\\
35	75.1\\
36	75\\
37	83.8\\
38	80.1\\
39	91.1\\
40	96\\
41	76.1\\
42	69.8\\
43	76.2\\
44	79.4\\
45	80.5\\
46	86.9\\
47	102\\
48	93.7\\
49	95.9\\
50	105\\
51	103\\
52	105\\
53	104\\
54	94.5\\
55	114\\
56	110\\
57	106\\
58	103\\
59	113\\
60	107\\
61	110\\
62	113\\
63	115\\
64	117\\
65	116\\
66	116\\
67	105\\
68	103\\
69	117\\
70	119\\
71	117\\
72	118\\
73	118\\
74	118\\
75	121\\
76	117\\
77	107\\
78	118\\
79	119\\
80	117\\
81	117\\
82	117\\
83	114\\
84	107\\
85	98.5\\
86	117\\
87	121\\
88	120\\
89	118\\
90	119\\
91	121\\
92	121\\
93	118\\
94	112\\
95	121\\
96	125\\
97	107\\
};

\addplot [color=mycolor1,line width=1pt]
  table[row sep=crcr]{%
1	107\\
2	103\\
3	91.4\\
4	109\\
5	115\\
6	115\\
7	117\\
8	119\\
9	118\\
10	115\\
11	112\\
12	113\\
13	114\\
14	114\\
15	113\\
16	116\\
17	115\\
18	118\\
19	115\\
20	112\\
21	119\\
22	120\\
23	119\\
24	116\\
25	115\\
26	102\\
27	103\\
28	107\\
29	98.5\\
30	103\\
31	85.8\\
32	84.5\\
33	81.4\\
34	82.5\\
35	74\\
36	73.9\\
37	82.9\\
38	79.1\\
39	90.3\\
40	95.3\\
41	75\\
42	68.6\\
43	75.1\\
44	78.4\\
45	79.4\\
46	86\\
47	102\\
48	93\\
49	95.2\\
50	104\\
51	103\\
52	104\\
53	104\\
54	93.8\\
55	114\\
56	109\\
57	106\\
58	103\\
59	113\\
60	106\\
61	109\\
62	113\\
63	115\\
64	117\\
65	115\\
66	116\\
67	105\\
68	103\\
69	117\\
70	119\\
71	117\\
72	118\\
73	118\\
74	118\\
75	121\\
76	117\\
77	107\\
78	118\\
79	118\\
80	117\\
81	117\\
82	117\\
83	114\\
84	107\\
85	97.9\\
86	117\\
87	120\\
88	120\\
89	118\\
90	118\\
91	120\\
92	121\\
93	118\\
94	111\\
95	120\\
96	124\\
97	107\\
};

\addplot [color=mycolor2,line width=1pt]
  table[row sep=crcr]{%
1	109\\
2	106\\
3	95.5\\
4	112\\
5	117\\
6	116\\
7	119\\
8	120\\
9	119\\
10	117\\
11	114\\
12	115\\
13	116\\
14	116\\
15	115\\
16	118\\
17	116\\
18	119\\
19	117\\
20	114\\
21	120\\
22	121\\
23	120\\
24	117\\
25	116\\
26	105\\
27	106\\
28	110\\
29	102\\
30	105\\
31	90.5\\
32	89.3\\
33	86.5\\
34	87.5\\
35	79.8\\
36	79.7\\
37	87.8\\
38	84.5\\
39	94.4\\
40	98.9\\
41	80.7\\
42	75\\
43	80.8\\
44	83.8\\
45	84.7\\
46	90.6\\
47	105\\
48	96.8\\
49	98.8\\
50	107\\
51	106\\
52	107\\
53	107\\
54	97.6\\
55	115\\
56	111\\
57	108\\
58	106\\
59	115\\
60	109\\
61	111\\
62	115\\
63	117\\
64	118\\
65	117\\
66	117\\
67	107\\
68	105\\
69	118\\
70	120\\
71	119\\
72	119\\
73	119\\
74	119\\
75	122\\
76	118\\
77	109\\
78	119\\
79	120\\
80	118\\
81	118\\
82	118\\
83	116\\
84	109\\
85	101\\
86	118\\
87	121\\
88	121\\
89	119\\
90	120\\
91	121\\
92	122\\
93	119\\
94	113\\
95	121\\
96	125\\
97	109\\
};

\addplot [color=mycolor3,line width=1pt]
  table[row sep=crcr]{%
1	112\\
2	108\\
3	99.3\\
4	114\\
5	118\\
6	118\\
7	120\\
8	121\\
9	120\\
10	118\\
11	116\\
12	117\\
13	117\\
14	118\\
15	117\\
16	119\\
17	118\\
18	120\\
19	118\\
20	116\\
21	121\\
22	122\\
23	121\\
24	119\\
25	118\\
26	108\\
27	109\\
28	112\\
29	105\\
30	108\\
31	94.8\\
32	93.8\\
33	91.3\\
34	92.2\\
35	85.4\\
36	85.3\\
37	92.5\\
38	89.5\\
39	98.4\\
40	102\\
41	86.2\\
42	81.1\\
43	86.3\\
44	88.9\\
45	89.8\\
46	94.9\\
47	108\\
48	101\\
49	102\\
50	110\\
51	108\\
52	110\\
53	109\\
54	101\\
55	117\\
56	113\\
57	111\\
58	108\\
59	116\\
60	111\\
61	113\\
62	116\\
63	118\\
64	119\\
65	118\\
66	119\\
67	110\\
68	108\\
69	120\\
70	121\\
71	120\\
72	121\\
73	120\\
74	120\\
75	123\\
76	119\\
77	112\\
78	121\\
79	121\\
80	120\\
81	119\\
82	119\\
83	117\\
84	112\\
85	104\\
86	119\\
87	122\\
88	122\\
89	120\\
90	121\\
91	122\\
92	123\\
93	121\\
94	115\\
95	122\\
96	126\\
97	112\\
};

\addplot [color=mycolor4,line width=1pt]
  table[row sep=crcr]{%
1	116\\
2	114\\
3	107\\
4	118\\
5	121\\
6	121\\
7	123\\
8	123\\
9	123\\
10	121\\
11	119\\
12	120\\
13	120\\
14	121\\
15	120\\
16	122\\
17	121\\
18	123\\
19	121\\
20	119\\
21	123\\
22	124\\
23	123\\
24	122\\
25	121\\
26	114\\
27	114\\
28	116\\
29	111\\
30	114\\
31	104\\
32	103\\
33	101\\
34	102\\
35	96.7\\
36	96.7\\
37	102\\
38	99.8\\
39	106\\
40	109\\
41	97.3\\
42	93.5\\
43	97.4\\
44	99.3\\
45	100\\
46	104\\
47	113\\
48	108\\
49	109\\
50	115\\
51	114\\
52	115\\
53	115\\
54	108\\
55	120\\
56	118\\
57	116\\
58	114\\
59	120\\
60	116\\
61	118\\
62	120\\
63	121\\
64	122\\
65	121\\
66	122\\
67	115\\
68	114\\
69	122\\
70	123\\
71	122\\
72	123\\
73	123\\
74	123\\
75	125\\
76	122\\
77	116\\
78	123\\
79	123\\
80	122\\
81	122\\
82	122\\
83	121\\
84	116\\
85	111\\
86	122\\
87	124\\
88	124\\
89	123\\
90	123\\
91	124\\
92	125\\
93	123\\
94	119\\
95	124\\
96	127\\
97	116\\
};

\addplot [color=mycolor5,line width=1pt]
  table[row sep=crcr]{%
1	114\\
2	110\\
3	102\\
4	115\\
5	119\\
6	119\\
7	121\\
8	122\\
9	121\\
10	120\\
11	117\\
12	118\\
13	119\\
14	119\\
15	118\\
16	120\\
17	119\\
18	121\\
19	119\\
20	117\\
21	122\\
22	123\\
23	122\\
24	120\\
25	119\\
26	110\\
27	111\\
28	114\\
29	107\\
30	110\\
31	98.4\\
32	97.5\\
33	95.3\\
34	96\\
35	89.9\\
36	89.9\\
37	96.3\\
38	93.6\\
39	102\\
40	105\\
41	90.7\\
42	86.1\\
43	90.7\\
44	93.1\\
45	93.9\\
46	98.5\\
47	110\\
48	104\\
49	105\\
50	112\\
51	111\\
52	112\\
53	111\\
54	104\\
55	118\\
56	115\\
57	113\\
58	111\\
59	118\\
60	113\\
61	115\\
62	118\\
63	119\\
64	120\\
65	119\\
66	120\\
67	112\\
68	110\\
69	121\\
70	122\\
71	121\\
72	122\\
73	121\\
74	121\\
75	123\\
76	121\\
77	113\\
78	122\\
79	122\\
80	121\\
81	120\\
82	120\\
83	119\\
84	113\\
85	107\\
86	120\\
87	123\\
88	123\\
89	121\\
90	122\\
91	123\\
92	123\\
93	122\\
94	117\\
95	123\\
96	126\\
97	114\\
};

\addplot [color=mycolor6,line width=1pt]
  table[row sep=crcr]{%
1	110\\
2	107\\
3	97\\
4	112\\
5	117\\
6	117\\
7	119\\
8	120\\
9	120\\
10	118\\
11	115\\
12	116\\
13	116\\
14	117\\
15	116\\
16	118\\
17	117\\
18	120\\
19	117\\
20	115\\
21	121\\
22	121\\
23	120\\
24	118\\
25	117\\
26	106\\
27	107\\
28	110\\
29	103\\
30	107\\
31	92.3\\
32	91.1\\
33	88.5\\
34	89.4\\
35	82.2\\
36	82.1\\
37	89.8\\
38	86.5\\
39	96.1\\
40	100\\
41	83\\
42	77.6\\
43	83.1\\
44	85.9\\
45	86.8\\
46	92.4\\
47	106\\
48	98.4\\
49	100\\
50	108\\
51	107\\
52	108\\
53	108\\
54	99.1\\
55	116\\
56	112\\
57	109\\
58	107\\
59	115\\
60	110\\
61	112\\
62	115\\
63	117\\
64	119\\
65	117\\
66	118\\
67	108\\
68	107\\
69	119\\
70	120\\
71	119\\
72	120\\
73	120\\
74	120\\
75	122\\
76	119\\
77	110\\
78	120\\
79	120\\
80	119\\
81	119\\
82	119\\
83	116\\
84	110\\
85	103\\
86	119\\
87	122\\
88	121\\
89	120\\
90	120\\
91	122\\
92	122\\
93	120\\
94	114\\
95	122\\
96	125\\
97	110\\
};

\addplot [color=mycolor7,line width=1pt]
  table[row sep=crcr]{%
1	108\\
2	104\\
3	93.8\\
4	111\\
5	116\\
6	116\\
7	118\\
8	119\\
9	119\\
10	116\\
11	113\\
12	114\\
13	115\\
14	115\\
15	114\\
16	117\\
17	116\\
18	119\\
19	116\\
20	113\\
21	120\\
22	120\\
23	119\\
24	117\\
25	116\\
26	104\\
27	105\\
28	109\\
29	100\\
30	104\\
31	88.6\\
32	87.4\\
33	84.5\\
34	85.5\\
35	77.5\\
36	77.4\\
37	85.8\\
38	82.3\\
39	92.8\\
40	97.5\\
41	78.4\\
42	72.5\\
43	78.5\\
44	81.6\\
45	82.6\\
46	88.7\\
47	104\\
48	95.3\\
49	97.4\\
50	106\\
51	104\\
52	106\\
53	106\\
54	96.1\\
55	115\\
56	111\\
57	107\\
58	105\\
59	114\\
60	108\\
61	111\\
62	114\\
63	116\\
64	117\\
65	116\\
66	117\\
67	106\\
68	104\\
69	118\\
70	119\\
71	118\\
72	119\\
73	119\\
74	118\\
75	121\\
76	118\\
77	108\\
78	119\\
79	119\\
80	118\\
81	117\\
82	117\\
83	115\\
84	108\\
85	99.9\\
86	117\\
87	121\\
88	120\\
89	119\\
90	119\\
91	121\\
92	121\\
93	119\\
94	112\\
95	121\\
96	125\\
97	108\\
};

\addplot [color=mycolor1,line width=1pt]
  table[row sep=crcr]{%
1	111\\
2	108\\
3	98.9\\
4	113\\
5	118\\
6	118\\
7	120\\
8	121\\
9	120\\
10	118\\
11	116\\
12	116\\
13	117\\
14	117\\
15	117\\
16	119\\
17	118\\
18	120\\
19	118\\
20	115\\
21	121\\
22	122\\
23	121\\
24	119\\
25	118\\
26	108\\
27	109\\
28	112\\
29	105\\
30	108\\
31	94.4\\
32	93.4\\
33	90.9\\
34	91.7\\
35	84.9\\
36	84.8\\
37	92.1\\
38	89\\
39	98\\
40	102\\
41	85.7\\
42	80.6\\
43	85.8\\
44	88.4\\
45	89.3\\
46	94.5\\
47	107\\
48	100\\
49	102\\
50	109\\
51	108\\
52	109\\
53	109\\
54	101\\
55	117\\
56	113\\
57	110\\
58	108\\
59	116\\
60	111\\
61	113\\
62	116\\
63	118\\
64	119\\
65	118\\
66	119\\
67	110\\
68	108\\
69	119\\
70	121\\
71	120\\
72	120\\
73	120\\
74	120\\
75	123\\
76	119\\
77	111\\
78	121\\
79	121\\
80	119\\
81	119\\
82	119\\
83	117\\
84	111\\
85	104\\
86	119\\
87	122\\
88	122\\
89	120\\
90	121\\
91	122\\
92	123\\
93	120\\
94	115\\
95	122\\
96	126\\
97	111\\
};

\addplot [color=mycolor2,line width=1pt]
  table[row sep=crcr]{%
1	110\\
2	106\\
3	95.7\\
4	112\\
5	117\\
6	116\\
7	119\\
8	120\\
9	119\\
10	117\\
11	114\\
12	115\\
13	116\\
14	116\\
15	115\\
16	118\\
17	117\\
18	119\\
19	117\\
20	114\\
21	120\\
22	121\\
23	120\\
24	117\\
25	116\\
26	105\\
27	106\\
28	110\\
29	102\\
30	106\\
31	90.7\\
32	89.6\\
33	86.8\\
34	87.8\\
35	80.2\\
36	80.1\\
37	88.1\\
38	84.8\\
39	94.7\\
40	99.2\\
41	81.1\\
42	75.4\\
43	81.2\\
44	84.1\\
45	85.1\\
46	90.9\\
47	105\\
48	97.1\\
49	99\\
50	107\\
51	106\\
52	107\\
53	107\\
54	97.8\\
55	116\\
56	112\\
57	108\\
58	106\\
59	115\\
60	109\\
61	112\\
62	115\\
63	117\\
64	118\\
65	117\\
66	118\\
67	108\\
68	106\\
69	118\\
70	120\\
71	119\\
72	119\\
73	119\\
74	119\\
75	122\\
76	118\\
77	109\\
78	120\\
79	120\\
80	118\\
81	118\\
82	118\\
83	116\\
84	109\\
85	101\\
86	118\\
87	122\\
88	121\\
89	119\\
90	120\\
91	121\\
92	122\\
93	119\\
94	113\\
95	122\\
96	125\\
97	110\\
};

\addplot [color=mycolor3,line width=1pt]
  table[row sep=crcr]{%
1	108\\
2	104\\
3	93.6\\
4	111\\
5	116\\
6	116\\
7	118\\
8	119\\
9	119\\
10	116\\
11	113\\
12	114\\
13	115\\
14	115\\
15	114\\
16	117\\
17	116\\
18	119\\
19	116\\
20	113\\
21	120\\
22	120\\
23	119\\
24	117\\
25	116\\
26	104\\
27	105\\
28	108\\
29	100\\
30	104\\
31	88.4\\
32	87.1\\
33	84.2\\
34	85.2\\
35	77.2\\
36	77.1\\
37	85.6\\
38	82.1\\
39	92.6\\
40	97.3\\
41	78.1\\
42	72.1\\
43	78.2\\
44	81.4\\
45	82.4\\
46	88.5\\
47	104\\
48	95.1\\
49	97.2\\
50	106\\
51	104\\
52	106\\
53	105\\
54	95.9\\
55	115\\
56	110\\
57	107\\
58	104\\
59	114\\
60	108\\
61	110\\
62	114\\
63	116\\
64	117\\
65	116\\
66	117\\
67	106\\
68	104\\
69	118\\
70	119\\
71	118\\
72	119\\
73	119\\
74	118\\
75	121\\
76	118\\
77	108\\
78	119\\
79	119\\
80	118\\
81	117\\
82	117\\
83	115\\
84	108\\
85	99.7\\
86	117\\
87	121\\
88	120\\
89	118\\
90	119\\
91	121\\
92	121\\
93	119\\
94	112\\
95	121\\
96	125\\
97	108\\
};

\addplot [color=mycolor4,line width=1pt]
  table[row sep=crcr]{%
1	107\\
2	103\\
3	91.6\\
4	110\\
5	115\\
6	115\\
7	117\\
8	119\\
9	118\\
10	115\\
11	112\\
12	113\\
13	114\\
14	114\\
15	113\\
16	116\\
17	115\\
18	118\\
19	115\\
20	112\\
21	119\\
22	120\\
23	119\\
24	116\\
25	115\\
26	103\\
27	103\\
28	107\\
29	98.6\\
30	103\\
31	86\\
32	84.7\\
33	81.6\\
34	82.7\\
35	74.2\\
36	74.1\\
37	83.1\\
38	79.3\\
39	90.4\\
40	95.4\\
41	75.2\\
42	68.9\\
43	75.3\\
44	78.6\\
45	79.7\\
46	86.2\\
47	102\\
48	93.1\\
49	95.3\\
50	105\\
51	103\\
52	104\\
53	104\\
54	93.9\\
55	114\\
56	109\\
57	106\\
58	103\\
59	113\\
60	106\\
61	109\\
62	113\\
63	115\\
64	117\\
65	115\\
66	116\\
67	105\\
68	103\\
69	117\\
70	119\\
71	117\\
72	118\\
73	118\\
74	118\\
75	121\\
76	117\\
77	107\\
78	118\\
79	118\\
80	117\\
81	117\\
82	117\\
83	114\\
84	107\\
85	98\\
86	117\\
87	120\\
88	120\\
89	118\\
90	118\\
91	120\\
92	121\\
93	118\\
94	111\\
95	120\\
96	124\\
97	107\\
};

\addplot [color=mycolor5,line width=1pt]
  table[row sep=crcr]{%
1	107\\
2	102\\
3	91\\
4	109\\
5	115\\
6	115\\
7	117\\
8	118\\
9	118\\
10	115\\
11	112\\
12	113\\
13	114\\
14	114\\
15	113\\
16	116\\
17	115\\
18	118\\
19	115\\
20	112\\
21	119\\
22	120\\
23	119\\
24	116\\
25	115\\
26	102\\
27	103\\
28	107\\
29	98.2\\
30	102\\
31	85.4\\
32	84\\
33	80.9\\
34	82\\
35	73.4\\
36	73.3\\
37	82.4\\
38	78.6\\
39	89.9\\
40	95\\
41	74.4\\
42	68\\
43	74.5\\
44	77.9\\
45	78.9\\
46	85.5\\
47	102\\
48	92.6\\
49	94.8\\
50	104\\
51	103\\
52	104\\
53	104\\
54	93.4\\
55	114\\
56	109\\
57	105\\
58	103\\
59	113\\
60	106\\
61	109\\
62	113\\
63	115\\
64	116\\
65	115\\
66	116\\
67	105\\
68	102\\
69	117\\
70	119\\
71	117\\
72	118\\
73	118\\
74	118\\
75	121\\
76	117\\
77	107\\
78	118\\
79	118\\
80	117\\
81	116\\
82	116\\
83	114\\
84	107\\
85	97.6\\
86	116\\
87	120\\
88	120\\
89	118\\
90	118\\
91	120\\
92	121\\
93	118\\
94	111\\
95	120\\
96	124\\
97	107\\
};

\addplot [color=mycolor6,line width=1pt]
  table[row sep=crcr]{%
1	110\\
2	106\\
3	95.9\\
4	112\\
5	117\\
6	117\\
7	119\\
8	120\\
9	119\\
10	117\\
11	114\\
12	115\\
13	116\\
14	116\\
15	115\\
16	118\\
17	117\\
18	119\\
19	117\\
20	114\\
21	120\\
22	121\\
23	120\\
24	117\\
25	117\\
26	106\\
27	106\\
28	110\\
29	102\\
30	106\\
31	90.9\\
32	89.8\\
33	87\\
34	88\\
35	80.5\\
36	80.4\\
37	88.3\\
38	85\\
39	94.9\\
40	99.3\\
41	81.3\\
42	75.7\\
43	81.4\\
44	84.4\\
45	85.3\\
46	91.1\\
47	105\\
48	97.2\\
49	99.2\\
50	107\\
51	106\\
52	107\\
53	107\\
54	98\\
55	116\\
56	112\\
57	109\\
58	106\\
59	115\\
60	109\\
61	112\\
62	115\\
63	117\\
64	118\\
65	117\\
66	118\\
67	108\\
68	106\\
69	118\\
70	120\\
71	119\\
72	120\\
73	119\\
74	119\\
75	122\\
76	118\\
77	109\\
78	120\\
79	120\\
80	118\\
81	118\\
82	118\\
83	116\\
84	109\\
85	102\\
86	118\\
87	122\\
88	121\\
89	119\\
90	120\\
91	121\\
92	122\\
93	119\\
94	113\\
95	122\\
96	125\\
97	110\\
};

\addplot [color=mycolor7,line width=1pt]
  table[row sep=crcr]{%
1	107\\
2	102\\
3	90.9\\
4	109\\
5	115\\
6	115\\
7	117\\
8	118\\
9	118\\
10	115\\
11	112\\
12	113\\
13	114\\
14	114\\
15	113\\
16	116\\
17	115\\
18	118\\
19	115\\
20	112\\
21	119\\
22	120\\
23	119\\
24	116\\
25	115\\
26	102\\
27	103\\
28	107\\
29	98\\
30	102\\
31	85.2\\
32	83.8\\
33	80.7\\
34	81.8\\
35	73.2\\
36	73\\
37	82.2\\
38	78.4\\
39	89.7\\
40	94.8\\
41	74.2\\
42	67.7\\
43	74.3\\
44	77.6\\
45	78.7\\
46	85.3\\
47	101\\
48	92.4\\
49	94.7\\
50	104\\
51	102\\
52	104\\
53	104\\
54	93.2\\
55	114\\
56	109\\
57	105\\
58	103\\
59	113\\
60	106\\
61	109\\
62	113\\
63	115\\
64	116\\
65	115\\
66	116\\
67	104\\
68	102\\
69	117\\
70	118\\
71	117\\
72	118\\
73	118\\
74	118\\
75	121\\
76	117\\
77	106\\
78	118\\
79	118\\
80	117\\
81	116\\
82	116\\
83	114\\
84	106\\
85	97.4\\
86	116\\
87	120\\
88	120\\
89	118\\
90	118\\
91	120\\
92	121\\
93	118\\
94	111\\
95	120\\
96	124\\
97	107\\
};

\addplot [color=mycolor1,line width=1pt]
  table[row sep=crcr]{%
1	107\\
2	102\\
3	91.1\\
4	109\\
5	115\\
6	115\\
7	117\\
8	118\\
9	118\\
10	115\\
11	112\\
12	113\\
13	114\\
14	114\\
15	113\\
16	116\\
17	115\\
18	118\\
19	115\\
20	112\\
21	119\\
22	120\\
23	119\\
24	116\\
25	115\\
26	102\\
27	103\\
28	107\\
29	98.2\\
30	102\\
31	85.5\\
32	84.1\\
33	81\\
34	82.1\\
35	73.5\\
36	73.4\\
37	82.5\\
38	78.7\\
39	90\\
40	95\\
41	74.5\\
42	68.1\\
43	74.6\\
44	78\\
45	79\\
46	85.6\\
47	102\\
48	92.7\\
49	94.9\\
50	104\\
51	103\\
52	104\\
53	104\\
54	93.5\\
55	114\\
56	109\\
57	106\\
58	103\\
59	113\\
60	106\\
61	109\\
62	113\\
63	115\\
64	116\\
65	115\\
66	116\\
67	105\\
68	102\\
69	117\\
70	119\\
71	117\\
72	118\\
73	118\\
74	118\\
75	121\\
76	117\\
77	107\\
78	118\\
79	118\\
80	117\\
81	117\\
82	116\\
83	114\\
84	107\\
85	97.6\\
86	116\\
87	120\\
88	120\\
89	118\\
90	118\\
91	120\\
92	121\\
93	118\\
94	111\\
95	120\\
96	124\\
97	107\\
};

\addplot [color=mycolor2,line width=1pt]
  table[row sep=crcr]{%
1	107\\
2	103\\
3	91.9\\
4	110\\
5	115\\
6	115\\
7	118\\
8	119\\
9	118\\
10	116\\
11	112\\
12	113\\
13	114\\
14	115\\
15	113\\
16	116\\
17	115\\
18	118\\
19	115\\
20	112\\
21	119\\
22	120\\
23	119\\
24	116\\
25	115\\
26	103\\
27	104\\
28	107\\
29	98.9\\
30	103\\
31	86.4\\
32	85\\
33	82\\
34	83.1\\
35	74.6\\
36	74.5\\
37	83.4\\
38	79.7\\
39	90.7\\
40	95.7\\
41	75.6\\
42	69.3\\
43	75.7\\
44	79\\
45	80\\
46	86.5\\
47	102\\
48	93.4\\
49	95.6\\
50	105\\
51	103\\
52	105\\
53	104\\
54	94.2\\
55	114\\
56	110\\
57	106\\
58	103\\
59	113\\
60	107\\
61	109\\
62	113\\
63	115\\
64	117\\
65	115\\
66	116\\
67	105\\
68	103\\
69	117\\
70	119\\
71	117\\
72	118\\
73	118\\
74	118\\
75	121\\
76	117\\
77	107\\
78	118\\
79	119\\
80	117\\
81	117\\
82	117\\
83	114\\
84	107\\
85	98.3\\
86	117\\
87	121\\
88	120\\
89	118\\
90	119\\
91	120\\
92	121\\
93	118\\
94	111\\
95	121\\
96	125\\
97	107\\
};

\addplot [color=mycolor3,line width=1pt]
  table[row sep=crcr]{%
1	108\\
2	103\\
3	92.4\\
4	110\\
5	115\\
6	115\\
7	118\\
8	119\\
9	118\\
10	116\\
11	113\\
12	113\\
13	114\\
14	115\\
15	114\\
16	117\\
17	115\\
18	118\\
19	115\\
20	112\\
21	119\\
22	120\\
23	119\\
24	116\\
25	115\\
26	103\\
27	104\\
28	108\\
29	99.3\\
30	103\\
31	86.9\\
32	85.6\\
33	82.6\\
34	83.7\\
35	75.4\\
36	75.3\\
37	84.1\\
38	80.4\\
39	91.3\\
40	96.2\\
41	76.4\\
42	70.1\\
43	76.4\\
44	79.7\\
45	80.7\\
46	87.1\\
47	103\\
48	93.9\\
49	96\\
50	105\\
51	103\\
52	105\\
53	105\\
54	94.7\\
55	114\\
56	110\\
57	106\\
58	104\\
59	113\\
60	107\\
61	110\\
62	113\\
63	116\\
64	117\\
65	116\\
66	116\\
67	105\\
68	103\\
69	117\\
70	119\\
71	118\\
72	118\\
73	118\\
74	118\\
75	121\\
76	117\\
77	107\\
78	118\\
79	119\\
80	117\\
81	117\\
82	117\\
83	114\\
84	107\\
85	98.7\\
86	117\\
87	121\\
88	120\\
89	118\\
90	119\\
91	121\\
92	121\\
93	118\\
94	112\\
95	121\\
96	125\\
97	108\\
};

\node(x)[draw,line width=2pt,red,circle,minimum height=35pt]at(axis cs: 15,117){};
\draw[line width=2pt,red](x)--++(0em,-8em)node[at end,below,black]{steady state};
\end{axis}


==> pics/node_demand_under_fault.tikz <==
\definecolor{mycolor1}{rgb}{1.00000,0.00000,1.00000}%
%

\begin{axis}[%
width=4.5in,
height=3in,
scale only axis,
xmin=1,
xmax=97,
ymin=60,
ymax=130,
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
xmajorgrids,
ymajorgrids,
legend style={legend cell align=left, align=left, draw=white!15!black},
xtick={1, 17, ...,97},
x tick label style={rotate=45, anchor=north east, inner sep=1mm},
xticklabels={00:00, 04:00, 08:00, 12:00, 16:00, 20:00, 24:00},
ylabel={Node head [m]},
xlabel={Time [h]},
xlabel style={yshift=-6mm},
legend pos=south east
]
\addplot [color=blue]
  table[row sep=crcr]{%
1	110\\
2	110\\
3	104\\
4	114\\
5	116\\
6	117\\
7	119\\
8	120\\
9	119\\
10	120\\
11	117\\
12	116\\
13	119\\
14	119\\
15	117\\
16	119\\
17	117\\
18	119\\
19	117\\
20	116\\
21	121\\
22	122\\
23	121\\
24	120\\
25	116\\
26	108\\
27	110\\
28	110\\
29	106\\
30	104\\
31	95.8\\
32	98\\
33	91.3\\
34	91.3\\
35	79\\
36	76.3\\
37	95.8\\
38	93.6\\
39	95.8\\
40	98\\
41	84.1\\
42	86.6\\
43	91.3\\
44	91.3\\
45	95.8\\
46	100\\
47	104\\
48	102\\
49	102\\
50	106\\
51	111\\
52	110\\
53	111\\
54	95.8\\
55	116\\
56	114\\
57	108\\
58	110\\
59	116\\
60	113\\
61	114\\
62	116\\
63	117\\
64	119\\
65	120\\
66	119\\
67	110\\
68	108\\
69	121\\
70	120\\
71	121\\
72	119\\
73	120\\
74	121\\
75	122\\
76	120\\
77	111\\
78	119\\
79	121\\
80	120\\
81	120\\
82	119\\
83	117\\
84	113\\
85	108\\
86	117\\
87	121\\
88	122\\
89	121\\
90	122\\
91	121\\
92	122\\
93	121\\
94	114\\
95	123\\
96	125\\
97	110\\
};
\addlegendentry{$f=17$, $m_1=0$}

\addplot [color=green]
  table[row sep=crcr]{%
1	108\\
2	108\\
3	102\\
4	113\\
5	115\\
6	116\\
7	117\\
8	119\\
9	117\\
10	119\\
11	116\\
12	115\\
13	117\\
14	117\\
15	116\\
16	117\\
17	116\\
18	117\\
19	116\\
20	115\\
21	120\\
22	121\\
23	120\\
24	119\\
25	115\\
26	106\\
27	108\\
28	108\\
29	104\\
30	102\\
31	94\\
32	96.2\\
33	89.4\\
34	89.4\\
35	77\\
36	74.3\\
37	94\\
38	91.7\\
39	94\\
40	96.2\\
41	82.1\\
42	84.6\\
43	89.4\\
44	89.4\\
45	94\\
46	98.3\\
47	102\\
48	100\\
49	100\\
50	104\\
51	110\\
52	108\\
53	110\\
54	94\\
55	115\\
56	113\\
57	106\\
58	108\\
59	115\\
60	111\\
61	113\\
62	115\\
63	116\\
64	117\\
65	119\\
66	117\\
67	108\\
68	106\\
69	120\\
70	119\\
71	120\\
72	117\\
73	119\\
74	120\\
75	121\\
76	119\\
77	110\\
78	117\\
79	120\\
80	119\\
81	119\\
82	117\\
83	116\\
84	111\\
85	106\\
86	116\\
87	120\\
88	121\\
89	120\\
90	121\\
91	120\\
92	121\\
93	120\\
94	113\\
95	122\\
96	124\\
97	108\\
};
\addlegendentry{$f=17$, $m_2=4$}

\addplot [color=red]
  table[row sep=crcr]{%
1	106\\
2	106\\
3	101\\
4	112\\
5	113\\
6	115\\
7	116\\
8	117\\
9	116\\
10	117\\
11	115\\
12	113\\
13	116\\
14	116\\
15	115\\
16	116\\
17	115\\
18	116\\
19	115\\
20	113\\
21	119\\
22	120\\
23	119\\
24	117\\
25	113\\
26	104\\
27	106\\
28	106\\
29	103\\
30	101\\
31	92.1\\
32	94.3\\
33	87.5\\
34	87.5\\
35	75\\
36	72.3\\
37	92.1\\
38	89.9\\
39	92.1\\
40	94.3\\
41	80.2\\
42	82.7\\
43	87.5\\
44	87.5\\
45	92.1\\
46	96.5\\
47	101\\
48	98.6\\
49	98.6\\
50	103\\
51	108\\
52	106\\
53	108\\
54	92.1\\
55	113\\
56	112\\
57	104\\
58	106\\
59	113\\
60	110\\
61	112\\
62	113\\
63	115\\
64	116\\
65	117\\
66	116\\
67	106\\
68	104\\
69	119\\
70	117\\
71	119\\
72	116\\
73	117\\
74	119\\
75	120\\
76	117\\
77	108\\
78	116\\
79	119\\
80	117\\
81	117\\
82	116\\
83	115\\
84	110\\
85	104\\
86	115\\
87	119\\
88	120\\
89	119\\
90	120\\
91	119\\
92	120\\
93	119\\
94	112\\
95	121\\
96	123\\
97	106\\
};
\addlegendentry{$f=17$, $m_3=8$}

\addplot [color=mycolor1]
  table[row sep=crcr]{%
1	105\\
2	105\\
3	98.9\\
4	110\\
5	112\\
6	113\\
7	115\\
8	116\\
9	115\\
10	116\\
11	113\\
12	112\\
13	115\\
14	115\\
15	113\\
16	115\\
17	113\\
18	115\\
19	113\\
20	112\\
21	118\\
22	119\\
23	118\\
24	116\\
25	112\\
26	103\\
27	105\\
28	105\\
29	101\\
30	98.9\\
31	90.3\\
32	92.5\\
33	85.6\\
34	85.6\\
35	73.1\\
36	70.4\\
37	90.3\\
38	88\\
39	90.3\\
40	92.5\\
41	78.2\\
42	80.8\\
43	85.6\\
44	85.6\\
45	90.3\\
46	94.7\\
47	98.9\\
48	96.8\\
49	96.8\\
50	101\\
51	107\\
52	105\\
53	107\\
54	90.3\\
55	112\\
56	110\\
57	103\\
58	105\\
59	112\\
60	108\\
61	110\\
62	112\\
63	113\\
64	115\\
65	116\\
66	115\\
67	105\\
68	103\\
69	118\\
70	116\\
71	118\\
72	115\\
73	116\\
74	118\\
75	119\\
76	116\\
77	107\\
78	115\\
79	118\\
80	116\\
81	116\\
82	115\\
83	113\\
84	108\\
85	103\\
86	113\\
87	118\\
88	119\\
89	118\\
90	119\\
91	118\\
92	119\\
93	118\\
94	110\\
95	120\\
96	122\\
97	105\\
};
\addlegendentry{$f=17$, $m_4=12$}

\addplot [color=black]
  table[row sep=crcr]{%
1	102\\
2	102\\
3	95.6\\
4	107\\
5	109\\
6	110\\
7	112\\
8	114\\
9	112\\
10	114\\
11	110\\
12	109\\
13	112\\
14	112\\
15	110\\
16	112\\
17	110\\
18	112\\
19	110\\
20	109\\
21	115\\
22	116\\
23	115\\
24	114\\
25	109\\
26	99.7\\
27	102\\
28	102\\
29	97.7\\
30	95.6\\
31	86.6\\
32	88.9\\
33	81.9\\
34	81.9\\
35	69.2\\
36	66.5\\
37	86.6\\
38	84.3\\
39	86.6\\
40	88.9\\
41	74.4\\
42	77\\
43	81.9\\
44	81.9\\
45	86.6\\
46	91.2\\
47	95.6\\
48	93.4\\
49	93.4\\
50	97.7\\
51	104\\
52	102\\
53	104\\
54	86.6\\
55	109\\
56	107\\
57	99.7\\
58	102\\
59	109\\
60	105\\
61	107\\
62	109\\
63	110\\
64	112\\
65	114\\
66	112\\
67	102\\
68	99.7\\
69	115\\
70	114\\
71	115\\
72	112\\
73	114\\
74	115\\
75	116\\
76	114\\
77	104\\
78	112\\
79	115\\
80	114\\
81	114\\
82	112\\
83	110\\
84	105\\
85	99.7\\
86	110\\
87	115\\
88	116\\
89	115\\
90	116\\
91	115\\
92	116\\
93	115\\
94	107\\
95	118\\
96	120\\
97	102\\
};
\addlegendentry{$f=17$, $m_5=20$}

\addplot [color=blue]
  table[row sep=crcr]{%
1	110\\
2	109\\
3	103\\
4	114\\
5	116\\
6	118\\
7	118\\
8	120\\
9	118\\
10	120\\
11	117\\
12	116\\
13	118\\
14	119\\
15	118\\
16	118\\
17	117\\
18	118\\
19	118\\
20	116\\
21	121\\
22	122\\
23	121\\
24	120\\
25	116\\
26	108\\
27	110\\
28	110\\
29	107\\
30	104\\
31	95.1\\
32	96.7\\
33	93\\
34	90.1\\
35	77.3\\
36	76.5\\
37	96.2\\
38	95\\
39	96.8\\
40	97.5\\
41	83.7\\
42	85.9\\
43	91.5\\
44	90.3\\
45	96\\
46	98.9\\
47	105\\
48	102\\
49	101\\
50	106\\
51	111\\
52	109\\
53	111\\
54	94.9\\
55	116\\
56	114\\
57	108\\
58	110\\
59	115\\
60	113\\
61	114\\
62	116\\
63	118\\
64	119\\
65	120\\
66	119\\
67	110\\
68	108\\
69	121\\
70	120\\
71	121\\
72	119\\
73	120\\
74	121\\
75	122\\
76	120\\
77	110\\
78	119\\
79	121\\
80	120\\
81	120\\
82	118\\
83	117\\
84	113\\
85	107\\
86	117\\
87	121\\
88	122\\
89	121\\
90	122\\
91	121\\
92	122\\
93	121\\
94	114\\
95	123\\
96	125\\
97	110\\
};
%\addlegendentry-{data6}

\addplot [color=green]
  table[row sep=crcr]{%
1	108\\
2	107\\
3	102\\
4	112\\
5	115\\
6	116\\
7	117\\
8	119\\
9	117\\
10	119\\
11	115\\
12	115\\
13	117\\
14	118\\
15	116\\
16	117\\
17	116\\
18	117\\
19	117\\
20	115\\
21	120\\
22	121\\
23	120\\
24	119\\
25	114\\
26	106\\
27	109\\
28	108\\
29	105\\
30	102\\
31	93.2\\
32	94.9\\
33	91.1\\
34	88.2\\
35	75.3\\
36	74.5\\
37	94.4\\
38	93.2\\
39	95\\
40	95.6\\
41	81.8\\
42	83.9\\
43	89.6\\
44	88.4\\
45	94.1\\
46	97.2\\
47	103\\
48	100\\
49	99.5\\
50	105\\
51	110\\
52	107\\
53	110\\
54	93\\
55	114\\
56	112\\
57	106\\
58	109\\
59	114\\
60	111\\
61	113\\
62	114\\
63	117\\
64	118\\
65	118\\
66	118\\
67	109\\
68	107\\
69	120\\
70	118\\
71	120\\
72	117\\
73	119\\
74	120\\
75	121\\
76	118\\
77	109\\
78	117\\
79	120\\
80	118\\
81	119\\
82	117\\
83	115\\
84	112\\
85	106\\
86	116\\
87	120\\
88	121\\
89	120\\
90	121\\
91	120\\
92	121\\
93	120\\
94	113\\
95	122\\
96	124\\
97	108\\
};
%\addlegendentry-{data7}

\addplot [color=red]
  table[row sep=crcr]{%
1	107\\
2	106\\
3	99.9\\
4	111\\
5	113\\
6	115\\
7	116\\
8	117\\
9	116\\
10	117\\
11	114\\
12	114\\
13	116\\
14	116\\
15	115\\
16	116\\
17	115\\
18	116\\
19	115\\
20	114\\
21	119\\
22	120\\
23	119\\
24	117\\
25	113\\
26	104\\
27	107\\
28	107\\
29	103\\
30	101\\
31	91.4\\
32	93.1\\
33	89.2\\
34	86.3\\
35	73.3\\
36	72.5\\
37	92.6\\
38	91.3\\
39	93.2\\
40	93.8\\
41	79.8\\
42	82\\
43	87.7\\
44	86.5\\
45	92.3\\
46	95.4\\
47	102\\
48	98.2\\
49	97.8\\
50	103\\
51	108\\
52	106\\
53	108\\
54	91.2\\
55	113\\
56	111\\
57	105\\
58	107\\
59	112\\
60	110\\
61	111\\
62	113\\
63	115\\
64	116\\
65	117\\
66	117\\
67	107\\
68	105\\
69	119\\
70	117\\
71	119\\
72	116\\
73	117\\
74	119\\
75	120\\
76	117\\
77	107\\
78	116\\
79	118\\
80	117\\
81	118\\
82	116\\
83	114\\
84	110\\
85	104\\
86	115\\
87	119\\
88	120\\
89	119\\
90	120\\
91	119\\
92	120\\
93	119\\
94	111\\
95	121\\
96	124\\
97	107\\
};
%\addlegendentry-{data8}

\addplot [color=mycolor1]
  table[row sep=crcr]{%
1	105\\
2	104\\
3	98.2\\
4	109\\
5	112\\
6	114\\
7	114\\
8	116\\
9	115\\
10	116\\
11	113\\
12	112\\
13	115\\
14	115\\
15	114\\
16	115\\
17	113\\
18	115\\
19	114\\
20	112\\
21	118\\
22	119\\
23	118\\
24	116\\
25	112\\
26	103\\
27	106\\
28	105\\
29	102\\
30	98.8\\
31	89.5\\
32	91.2\\
33	87.3\\
34	84.4\\
35	71.4\\
36	70.5\\
37	90.7\\
38	89.5\\
39	91.4\\
40	92\\
41	77.9\\
42	80.1\\
43	85.8\\
44	84.5\\
45	90.4\\
46	93.5\\
47	100\\
48	96.5\\
49	96\\
50	101\\
51	107\\
52	104\\
53	107\\
54	89.3\\
55	112\\
56	109\\
57	103\\
58	106\\
59	111\\
60	108\\
61	110\\
62	111\\
63	114\\
64	115\\
65	116\\
66	115\\
67	106\\
68	103\\
69	118\\
70	116\\
71	118\\
72	115\\
73	116\\
74	117\\
75	119\\
76	116\\
77	106\\
78	115\\
79	117\\
80	116\\
81	116\\
82	114\\
83	113\\
84	109\\
85	102\\
86	114\\
87	118\\
88	119\\
89	118\\
90	119\\
91	118\\
92	119\\
93	117\\
94	110\\
95	120\\
96	123\\
97	105\\
};
%\addlegendentry-{data9}

\addplot [color=black]
  table[row sep=crcr]{%
1	102\\
2	101\\
3	94.8\\
4	106\\
5	109\\
6	111\\
7	112\\
8	113\\
9	112\\
10	113\\
11	110\\
12	109\\
13	112\\
14	112\\
15	111\\
16	112\\
17	110\\
18	112\\
19	111\\
20	110\\
21	115\\
22	116\\
23	115\\
24	114\\
25	109\\
26	99.5\\
27	103\\
28	102\\
29	98.5\\
30	95.5\\
31	85.8\\
32	87.6\\
33	83.6\\
34	80.7\\
35	67.5\\
36	66.7\\
37	87.1\\
38	85.8\\
39	87.7\\
40	88.4\\
41	74\\
42	76.3\\
43	82.1\\
44	80.8\\
45	86.8\\
46	90\\
47	96.7\\
48	93\\
49	92.5\\
50	98.1\\
51	104\\
52	101\\
53	104\\
54	85.7\\
55	109\\
56	107\\
57	99.8\\
58	103\\
59	108\\
60	106\\
61	107\\
62	109\\
63	111\\
64	112\\
65	113\\
66	113\\
67	103\\
68	100\\
69	115\\
70	113\\
71	115\\
72	112\\
73	113\\
74	115\\
75	116\\
76	113\\
77	103\\
78	112\\
79	115\\
80	113\\
81	114\\
82	111\\
83	110\\
84	106\\
85	99.1\\
86	111\\
87	115\\
88	116\\
89	115\\
90	116\\
91	115\\
92	117\\
93	115\\
94	107\\
95	118\\
96	120\\
97	102\\
};
%\addlegendentry-{data10}

\addplot [color=blue]
  table[row sep=crcr]{%
1	110\\
2	109\\
3	104\\
4	115\\
5	116\\
6	117\\
7	119\\
8	120\\
9	119\\
10	120\\
11	117\\
12	116\\
13	118\\
14	118\\
15	117\\
16	118\\
17	117\\
18	119\\
19	118\\
20	116\\
21	121\\
22	122\\
23	121\\
24	120\\
25	116\\
26	107\\
27	110\\
28	110\\
29	107\\
30	104\\
31	97.4\\
32	97.8\\
33	91.1\\
34	92.8\\
35	79.5\\
36	75\\
37	95.6\\
38	93.9\\
39	95.7\\
40	98.3\\
41	85.9\\
42	85.4\\
43	90.4\\
44	91.1\\
45	95.4\\
46	99.8\\
47	104\\
48	103\\
49	101\\
50	105\\
51	111\\
52	110\\
53	112\\
54	95.1\\
55	115\\
56	114\\
57	109\\
58	110\\
59	115\\
60	112\\
61	114\\
62	116\\
63	117\\
64	119\\
65	120\\
66	119\\
67	109\\
68	108\\
69	122\\
70	120\\
71	121\\
72	119\\
73	120\\
74	121\\
75	122\\
76	120\\
77	112\\
78	119\\
79	121\\
80	120\\
81	120\\
82	119\\
83	117\\
84	113\\
85	108\\
86	117\\
87	121\\
88	122\\
89	121\\
90	123\\
91	121\\
92	122\\
93	121\\
94	115\\
95	123\\
96	125\\
97	110\\
};
%\addlegendentry-{data11}

\addplot [color=green]
  table[row sep=crcr]{%
1	108\\
2	108\\
3	102\\
4	114\\
5	115\\
6	116\\
7	117\\
8	119\\
9	118\\
10	119\\
11	116\\
12	114\\
13	117\\
14	117\\
15	116\\
16	117\\
17	116\\
18	118\\
19	116\\
20	115\\
21	120\\
22	121\\
23	120\\
24	119\\
25	115\\
26	106\\
27	108\\
28	109\\
29	105\\
30	102\\
31	95.6\\
32	96\\
33	89.2\\
34	91\\
35	77.5\\
36	73\\
37	93.7\\
38	92.1\\
39	93.9\\
40	96.5\\
41	84\\
42	83.5\\
43	88.5\\
44	89.2\\
45	93.6\\
46	98\\
47	102\\
48	101\\
49	99.6\\
50	104\\
51	109\\
52	109\\
53	111\\
54	93.2\\
55	114\\
56	113\\
57	107\\
58	108\\
59	114\\
60	111\\
61	113\\
62	115\\
63	116\\
64	118\\
65	119\\
66	117\\
67	108\\
68	106\\
69	120\\
70	119\\
71	120\\
72	118\\
73	119\\
74	120\\
75	121\\
76	118\\
77	110\\
78	118\\
79	120\\
80	118\\
81	119\\
82	117\\
83	116\\
84	111\\
85	106\\
86	116\\
87	120\\
88	121\\
89	120\\
90	122\\
91	120\\
92	121\\
93	120\\
94	114\\
95	122\\
96	124\\
97	108\\
};
%\addlegendentry-{data12}

\addplot [color=red]
  table[row sep=crcr]{%
1	107\\
2	106\\
3	100\\
4	112\\
5	114\\
6	115\\
7	116\\
8	117\\
9	117\\
10	118\\
11	115\\
12	113\\
13	116\\
14	116\\
15	115\\
16	116\\
17	115\\
18	116\\
19	115\\
20	113\\
21	119\\
22	120\\
23	118\\
24	118\\
25	113\\
26	104\\
27	107\\
28	107\\
29	104\\
30	101\\
31	93.7\\
32	94.2\\
33	87.3\\
34	89.1\\
35	75.5\\
36	71\\
37	91.9\\
38	90.2\\
39	92.1\\
40	94.7\\
41	82\\
42	81.6\\
43	86.6\\
44	87.3\\
45	91.8\\
46	96.2\\
47	100\\
48	99.3\\
49	97.8\\
50	102\\
51	108\\
52	107\\
53	109\\
54	91.4\\
55	113\\
56	111\\
57	105\\
58	107\\
59	112\\
60	109\\
61	111\\
62	114\\
63	114\\
64	117\\
65	117\\
66	116\\
67	106\\
68	105\\
69	119\\
70	118\\
71	119\\
72	117\\
73	117\\
74	119\\
75	120\\
76	117\\
77	109\\
78	116\\
79	119\\
80	117\\
81	117\\
82	116\\
83	115\\
84	110\\
85	104\\
86	114\\
87	118\\
88	120\\
89	119\\
90	120\\
91	119\\
92	120\\
93	119\\
94	112\\
95	121\\
96	123\\
97	107\\
};
%\addlegendentry-{data13}

\addplot [color=mycolor1]
  table[row sep=crcr]{%
1	105\\
2	105\\
3	98.7\\
4	111\\
5	112\\
6	113\\
7	115\\
8	116\\
9	115\\
10	117\\
11	113\\
12	111\\
13	114\\
14	115\\
15	113\\
16	114\\
17	113\\
18	115\\
19	114\\
20	112\\
21	118\\
22	119\\
23	117\\
24	116\\
25	112\\
26	103\\
27	105\\
28	105\\
29	102\\
30	98.9\\
31	91.9\\
32	92.3\\
33	85.4\\
34	87.2\\
35	73.5\\
36	69\\
37	90\\
38	88.3\\
39	90.2\\
40	92.9\\
41	80.1\\
42	79.6\\
43	84.7\\
44	85.4\\
45	89.9\\
46	94.4\\
47	98.6\\
48	97.5\\
49	96\\
50	100\\
51	106\\
52	105\\
53	107\\
54	89.5\\
55	111\\
56	110\\
57	104\\
58	105\\
59	111\\
60	108\\
61	110\\
62	112\\
63	113\\
64	115\\
65	116\\
66	115\\
67	104\\
68	103\\
69	118\\
70	116\\
71	118\\
72	115\\
73	116\\
74	118\\
75	119\\
76	116\\
77	107\\
78	115\\
79	118\\
80	116\\
81	116\\
82	115\\
83	113\\
84	108\\
85	103\\
86	113\\
87	117\\
88	119\\
89	118\\
90	119\\
91	118\\
92	119\\
93	118\\
94	111\\
95	120\\
96	122\\
97	105\\
};
%\addlegendentry-{data14}

\addplot [color=black]
  table[row sep=crcr]{%
1	102\\
2	102\\
3	95.4\\
4	108\\
5	109\\
6	110\\
7	112\\
8	114\\
9	113\\
10	114\\
11	111\\
12	109\\
13	112\\
14	112\\
15	110\\
16	111\\
17	110\\
18	112\\
19	111\\
20	109\\
21	115\\
22	116\\
23	115\\
24	114\\
25	109\\
26	99.4\\
27	102\\
28	102\\
29	98.9\\
30	95.5\\
31	88.3\\
32	88.8\\
33	81.7\\
34	83.5\\
35	69.7\\
36	65.2\\
37	86.4\\
38	84.6\\
39	86.6\\
40	89.3\\
41	76.3\\
42	75.8\\
43	80.9\\
44	81.6\\
45	86.3\\
46	90.9\\
47	95.3\\
48	94.1\\
49	92.6\\
50	97.2\\
51	103\\
52	102\\
53	105\\
54	85.8\\
55	108\\
56	107\\
57	101\\
58	102\\
59	108\\
60	105\\
61	107\\
62	109\\
63	110\\
64	113\\
65	114\\
66	112\\
67	101\\
68	99.9\\
69	115\\
70	114\\
71	115\\
72	113\\
73	113\\
74	115\\
75	116\\
76	113\\
77	104\\
78	112\\
79	115\\
80	113\\
81	113\\
82	112\\
83	111\\
84	105\\
85	99.7\\
86	110\\
87	115\\
88	117\\
89	115\\
90	117\\
91	115\\
92	116\\
93	115\\
94	108\\
95	118\\
96	120\\
97	102\\
};
%\addlegendentry-{data15}

\addplot [color=blue]
  table[row sep=crcr]{%
1	109\\
2	109\\
3	105\\
4	114\\
5	116\\
6	117\\
7	119\\
8	120\\
9	119\\
10	120\\
11	117\\
12	116\\
13	118\\
14	119\\
15	117\\
16	118\\
17	117\\
18	119\\
19	118\\
20	115\\
21	121\\
22	122\\
23	121\\
24	120\\
25	116\\
26	109\\
27	109\\
28	109\\
29	105\\
30	105\\
31	95.1\\
32	97.4\\
33	89.6\\
34	91.6\\
35	81.1\\
36	77.2\\
37	96.4\\
38	93.6\\
39	97.2\\
40	99.2\\
41	85.2\\
42	85.4\\
43	90\\
44	90.9\\
45	96.3\\
46	101\\
47	105\\
48	101\\
49	103\\
50	105\\
51	112\\
52	109\\
53	111\\
54	94.9\\
55	115\\
56	115\\
57	107\\
58	110\\
59	116\\
60	112\\
61	114\\
62	116\\
63	118\\
64	118\\
65	120\\
66	119\\
67	110\\
68	109\\
69	121\\
70	120\\
71	121\\
72	119\\
73	120\\
74	122\\
75	122\\
76	120\\
77	112\\
78	119\\
79	121\\
80	120\\
81	119\\
82	119\\
83	117\\
84	113\\
85	107\\
86	117\\
87	121\\
88	122\\
89	121\\
90	122\\
91	121\\
92	122\\
93	121\\
94	114\\
95	123\\
96	125\\
97	109\\
};
%\addlegendentry-{data16}

\addplot [color=green]
  table[row sep=crcr]{%
1	108\\
2	107\\
3	103\\
4	113\\
5	115\\
6	116\\
7	118\\
8	119\\
9	118\\
10	118\\
11	116\\
12	114\\
13	117\\
14	118\\
15	116\\
16	117\\
17	116\\
18	118\\
19	116\\
20	114\\
21	120\\
22	121\\
23	120\\
24	119\\
25	115\\
26	107\\
27	108\\
28	107\\
29	104\\
30	103\\
31	93.2\\
32	95.6\\
33	87.7\\
34	89.7\\
35	79.1\\
36	75.2\\
37	94.6\\
38	91.8\\
39	95.4\\
40	97.4\\
41	83.3\\
42	83.5\\
43	88.1\\
44	89\\
45	94.5\\
46	98.9\\
47	103\\
48	99.4\\
49	101\\
50	103\\
51	110\\
52	108\\
53	110\\
54	93.1\\
55	114\\
56	113\\
57	105\\
58	109\\
59	115\\
60	111\\
61	112\\
62	114\\
63	117\\
64	117\\
65	118\\
66	117\\
67	108\\
68	107\\
69	120\\
70	118\\
71	120\\
72	117\\
73	118\\
74	120\\
75	121\\
76	119\\
77	111\\
78	118\\
79	120\\
80	119\\
81	118\\
82	118\\
83	116\\
84	112\\
85	106\\
86	116\\
87	120\\
88	121\\
89	120\\
90	121\\
91	120\\
92	121\\
93	120\\
94	113\\
95	122\\
96	125\\
97	108\\
};
%\addlegendentry-{data17}

\addplot [color=red]
  table[row sep=crcr]{%
1	106\\
2	106\\
3	101\\
4	111\\
5	113\\
6	114\\
7	116\\
8	117\\
9	116\\
10	117\\
11	115\\
12	113\\
13	116\\
14	116\\
15	114\\
16	116\\
17	114\\
18	116\\
19	115\\
20	113\\
21	118\\
22	120\\
23	118\\
24	117\\
25	113\\
26	105\\
27	106\\
28	106\\
29	102\\
30	101\\
31	91.4\\
32	93.8\\
33	85.8\\
34	87.9\\
35	77.1\\
36	73.3\\
37	92.7\\
38	89.9\\
39	93.6\\
40	95.6\\
41	81.3\\
42	81.5\\
43	86.2\\
44	87.1\\
45	92.7\\
46	97.1\\
47	102\\
48	97.6\\
49	99.3\\
50	101\\
51	109\\
52	106\\
53	108\\
54	91.2\\
55	113\\
56	112\\
57	104\\
58	107\\
59	114\\
60	109\\
61	111\\
62	113\\
63	115\\
64	116\\
65	117\\
66	116\\
67	106\\
68	105\\
69	119\\
70	117\\
71	119\\
72	116\\
73	117\\
74	119\\
75	120\\
76	118\\
77	109\\
78	116\\
79	118\\
80	118\\
81	117\\
82	117\\
83	115\\
84	110\\
85	104\\
86	114\\
87	119\\
88	120\\
89	119\\
90	120\\
91	119\\
92	120\\
93	119\\
94	111\\
95	121\\
96	124\\
97	106\\
};
%\addlegendentry-{data18}

\addplot [color=mycolor1]
  table[row sep=crcr]{%
1	104\\
2	104\\
3	99.7\\
4	110\\
5	112\\
6	113\\
7	115\\
8	116\\
9	115\\
10	116\\
11	113\\
12	111\\
13	115\\
14	115\\
15	113\\
16	114\\
17	113\\
18	115\\
19	114\\
20	111\\
21	117\\
22	119\\
23	117\\
24	116\\
25	112\\
26	104\\
27	105\\
28	104\\
29	100\\
30	99.6\\
31	89.5\\
32	92\\
33	83.9\\
34	86\\
35	75.2\\
36	71.3\\
37	90.9\\
38	88\\
39	91.7\\
40	93.8\\
41	79.4\\
42	79.6\\
43	84.3\\
44	85.2\\
45	90.8\\
46	95.4\\
47	100\\
48	95.8\\
49	97.5\\
50	99.7\\
51	107\\
52	105\\
53	107\\
54	89.3\\
55	111\\
56	110\\
57	102\\
58	106\\
59	112\\
60	108\\
61	109\\
62	112\\
63	114\\
64	114\\
65	116\\
66	115\\
67	105\\
68	104\\
69	118\\
70	116\\
71	118\\
72	115\\
73	116\\
74	118\\
75	119\\
76	117\\
77	107\\
78	115\\
79	117\\
80	117\\
81	116\\
82	115\\
83	113\\
84	109\\
85	103\\
86	113\\
87	118\\
88	119\\
89	118\\
90	119\\
91	117\\
92	119\\
93	118\\
94	110\\
95	120\\
96	123\\
97	104\\
};
%\addlegendentry-{data19}

\addplot [color=black]
  table[row sep=crcr]{%
1	101\\
2	101\\
3	96.5\\
4	107\\
5	109\\
6	110\\
7	112\\
8	113\\
9	112\\
10	113\\
11	111\\
12	109\\
13	112\\
14	112\\
15	110\\
16	112\\
17	110\\
18	112\\
19	111\\
20	108\\
21	115\\
22	116\\
23	115\\
24	113\\
25	109\\
26	101\\
27	101\\
28	101\\
29	96.9\\
30	96.3\\
31	85.9\\
32	88.4\\
33	80.1\\
34	82.2\\
35	71.3\\
36	67.5\\
37	87.3\\
38	84.3\\
39	88.1\\
40	90.2\\
41	75.6\\
42	75.8\\
43	80.5\\
44	81.4\\
45	87.2\\
46	91.9\\
47	96.8\\
48	92.3\\
49	94.1\\
50	96.5\\
51	104\\
52	102\\
53	104\\
54	85.7\\
55	108\\
56	107\\
57	98.8\\
58	102\\
59	110\\
60	105\\
61	106\\
62	109\\
63	111\\
64	112\\
65	113\\
66	112\\
67	102\\
68	101\\
69	115\\
70	113\\
71	115\\
72	112\\
73	113\\
74	115\\
75	117\\
76	114\\
77	104\\
78	112\\
79	115\\
80	114\\
81	113\\
82	113\\
83	111\\
84	106\\
85	99.4\\
86	110\\
87	115\\
88	117\\
89	115\\
90	117\\
91	115\\
92	116\\
93	115\\
94	107\\
95	118\\
96	120\\
97	101\\
};
%\addlegendentry-{data20}

\addplot [color=blue]
  table[row sep=crcr]{%
1	109\\
2	109\\
3	105\\
4	114\\
5	116\\
6	117\\
7	118\\
8	120\\
9	119\\
10	120\\
11	118\\
12	116\\
13	119\\
14	119\\
15	117\\
16	119\\
17	117\\
18	119\\
19	117\\
20	116\\
21	121\\
22	122\\
23	121\\
24	120\\
25	116\\
26	107\\
27	110\\
28	109\\
29	105\\
30	103\\
31	94.3\\
32	98.6\\
33	90.6\\
34	89.9\\
35	77.2\\
36	74.7\\
37	97.3\\
38	92.2\\
39	95.4\\
40	97.7\\
41	83.1\\
42	86.5\\
43	90\\
44	92.6\\
45	95.3\\
46	99.8\\
47	104\\
48	103\\
49	101\\
50	105\\
51	111\\
52	110\\
53	111\\
54	95.9\\
55	116\\
56	115\\
57	107\\
58	109\\
59	116\\
60	113\\
61	114\\
62	116\\
63	117\\
64	119\\
65	120\\
66	118\\
67	109\\
68	108\\
69	121\\
70	120\\
71	121\\
72	118\\
73	120\\
74	121\\
75	122\\
76	120\\
77	111\\
78	118\\
79	121\\
80	120\\
81	120\\
82	118\\
83	117\\
84	113\\
85	108\\
86	117\\
87	121\\
88	122\\
89	121\\
90	122\\
91	121\\
92	122\\
93	121\\
94	115\\
95	123\\
96	125\\
97	109\\
};
%\addlegendentry-{data21}

\addplot [color=green]
  table[row sep=crcr]{%
1	107\\
2	108\\
3	103\\
4	113\\
5	114\\
6	116\\
7	117\\
8	119\\
9	117\\
10	118\\
11	117\\
12	114\\
13	118\\
14	117\\
15	116\\
16	118\\
17	116\\
18	118\\
19	116\\
20	114\\
21	120\\
22	121\\
23	120\\
24	119\\
25	115\\
26	105\\
27	108\\
28	107\\
29	103\\
30	101\\
31	92.5\\
32	96.8\\
33	88.7\\
34	88\\
35	75.2\\
36	72.7\\
37	95.5\\
38	90.3\\
39	93.6\\
40	95.9\\
41	81.1\\
42	84.6\\
43	88.1\\
44	90.7\\
45	93.5\\
46	98\\
47	102\\
48	101\\
49	99.1\\
50	103\\
51	109\\
52	109\\
53	110\\
54	94\\
55	115\\
56	113\\
57	105\\
58	107\\
59	115\\
60	111\\
61	113\\
62	115\\
63	116\\
64	118\\
65	119\\
66	117\\
67	108\\
68	106\\
69	120\\
70	119\\
71	120\\
72	117\\
73	119\\
74	120\\
75	121\\
76	118\\
77	110\\
78	117\\
79	120\\
80	119\\
81	119\\
82	117\\
83	116\\
84	112\\
85	106\\
86	116\\
87	120\\
88	121\\
89	120\\
90	121\\
91	120\\
92	121\\
93	120\\
94	113\\
95	122\\
96	124\\
97	107\\
};
%\addlegendentry-{data22}

\addplot [color=red]
  table[row sep=crcr]{%
1	106\\
2	106\\
3	101\\
4	112\\
5	113\\
6	114\\
7	116\\
8	117\\
9	116\\
10	117\\
11	115\\
12	113\\
13	117\\
14	116\\
15	114\\
16	117\\
17	115\\
18	116\\
19	114\\
20	113\\
21	119\\
22	120\\
23	118\\
24	118\\
25	114\\
26	103\\
27	106\\
28	106\\
29	102\\
30	99.7\\
31	90.6\\
32	95\\
33	86.8\\
34	86.1\\
35	73.2\\
36	70.7\\
37	93.6\\
38	88.4\\
39	91.7\\
40	94.1\\
41	79.2\\
42	82.7\\
43	86.2\\
44	88.8\\
45	91.6\\
46	96.2\\
47	101\\
48	99.3\\
49	97.3\\
50	102\\
51	108\\
52	107\\
53	108\\
54	92.2\\
55	114\\
56	112\\
57	104\\
58	106\\
59	114\\
60	110\\
61	111\\
62	113\\
63	115\\
64	117\\
65	117\\
66	116\\
67	106\\
68	105\\
69	119\\
70	118\\
71	119\\
72	116\\
73	117\\
74	119\\
75	120\\
76	117\\
77	108\\
78	116\\
79	119\\
80	118\\
81	118\\
82	116\\
83	115\\
84	110\\
85	104\\
86	115\\
87	119\\
88	120\\
89	119\\
90	120\\
91	119\\
92	120\\
93	119\\
94	112\\
95	121\\
96	123\\
97	106\\
};
%\addlegendentry-{data23}

\addplot [color=mycolor1]
  table[row sep=crcr]{%
1	104\\
2	104\\
3	99.7\\
4	110\\
5	112\\
6	113\\
7	114\\
8	116\\
9	115\\
10	116\\
11	114\\
12	111\\
13	115\\
14	115\\
15	113\\
16	115\\
17	113\\
18	115\\
19	113\\
20	112\\
21	118\\
22	119\\
23	117\\
24	117\\
25	112\\
26	102\\
27	105\\
28	104\\
29	99.9\\
30	97.9\\
31	88.7\\
32	93.1\\
33	84.9\\
34	84.1\\
35	71.3\\
36	68.7\\
37	91.8\\
38	86.6\\
39	89.9\\
40	92.3\\
41	77.2\\
42	80.7\\
43	84.3\\
44	86.9\\
45	89.8\\
46	94.4\\
47	98.9\\
48	97.5\\
49	95.5\\
50	99.9\\
51	106\\
52	106\\
53	107\\
54	90.3\\
55	112\\
56	110\\
57	102\\
58	104\\
59	112\\
60	108\\
61	110\\
62	112\\
63	113\\
64	115\\
65	116\\
66	114\\
67	104\\
68	103\\
69	118\\
70	117\\
71	118\\
72	115\\
73	116\\
74	118\\
75	119\\
76	116\\
77	106\\
78	114\\
79	118\\
80	117\\
81	116\\
82	114\\
83	113\\
84	109\\
85	103\\
86	113\\
87	117\\
88	119\\
89	118\\
90	119\\
91	118\\
92	119\\
93	118\\
94	110\\
95	120\\
96	122\\
97	104\\
};
%\addlegendentry-{data24}

\addplot [color=black]
  table[row sep=crcr]{%
1	101\\
2	101\\
3	96.5\\
4	107\\
5	109\\
6	110\\
7	111\\
8	113\\
9	112\\
10	113\\
11	111\\
12	109\\
13	113\\
14	112\\
15	110\\
16	113\\
17	110\\
18	112\\
19	110\\
20	109\\
21	115\\
22	116\\
23	115\\
24	114\\
25	110\\
26	98.6\\
27	102\\
28	101\\
29	96.6\\
30	94.6\\
31	85.1\\
32	89.6\\
33	81.1\\
34	80.4\\
35	67.4\\
36	64.9\\
37	88.2\\
38	82.8\\
39	86.2\\
40	88.7\\
41	73.4\\
42	76.9\\
43	80.5\\
44	83.2\\
45	86.1\\
46	90.9\\
47	95.5\\
48	94.1\\
49	92\\
50	96.6\\
51	103\\
52	103\\
53	104\\
54	86.7\\
55	110\\
56	107\\
57	99\\
58	101\\
59	109\\
60	106\\
61	107\\
62	109\\
63	110\\
64	113\\
65	113\\
66	112\\
67	101\\
68	100\\
69	115\\
70	114\\
71	115\\
72	112\\
73	113\\
74	115\\
75	116\\
76	113\\
77	103\\
78	112\\
79	115\\
80	114\\
81	114\\
82	112\\
83	111\\
84	106\\
85	99.6\\
86	111\\
87	115\\
88	116\\
89	115\\
90	116\\
91	115\\
92	117\\
93	115\\
94	107\\
95	117\\
96	120\\
97	101\\
};
%\addlegendentry-{data25}

\addplot [color=blue]
  table[row sep=crcr]{%
1	110\\
2	110\\
3	104\\
4	114\\
5	116\\
6	117\\
7	118\\
8	120\\
9	119\\
10	120\\
11	118\\
12	116\\
13	119\\
14	118\\
15	117\\
16	119\\
17	117\\
18	118\\
19	117\\
20	115\\
21	121\\
22	122\\
23	121\\
24	120\\
25	116\\
26	109\\
27	110\\
28	110\\
29	106\\
30	105\\
31	94.7\\
32	96.8\\
33	89.8\\
34	91.1\\
35	79.9\\
36	75\\
37	95.8\\
38	93.2\\
39	95.2\\
40	99.2\\
41	83.2\\
42	87.4\\
43	92.3\\
44	92\\
45	96.5\\
46	101\\
47	105\\
48	102\\
49	103\\
50	106\\
51	111\\
52	110\\
53	111\\
54	97.3\\
55	116\\
56	115\\
57	107\\
58	109\\
59	116\\
60	113\\
61	114\\
62	116\\
63	117\\
64	119\\
65	120\\
66	119\\
67	110\\
68	108\\
69	121\\
70	120\\
71	121\\
72	119\\
73	120\\
74	121\\
75	122\\
76	120\\
77	112\\
78	119\\
79	121\\
80	120\\
81	120\\
82	119\\
83	117\\
84	113\\
85	108\\
86	117\\
87	121\\
88	122\\
89	121\\
90	122\\
91	122\\
92	122\\
93	121\\
94	114\\
95	123\\
96	125\\
97	110\\
};
%\addlegendentry-{data26}

\addplot [color=green]
  table[row sep=crcr]{%
1	109\\
2	108\\
3	103\\
4	112\\
5	114\\
6	116\\
7	117\\
8	119\\
9	118\\
10	118\\
11	116\\
12	115\\
13	118\\
14	117\\
15	116\\
16	118\\
17	116\\
18	117\\
19	116\\
20	114\\
21	120\\
22	121\\
23	120\\
24	119\\
25	115\\
26	107\\
27	108\\
28	108\\
29	104\\
30	103\\
31	92.9\\
32	95\\
33	87.9\\
34	89.2\\
35	77.9\\
36	73\\
37	94\\
38	91.3\\
39	93.4\\
40	97.4\\
41	81.2\\
42	85.4\\
43	90.4\\
44	90.1\\
45	94.7\\
46	99\\
47	103\\
48	99.9\\
49	101\\
50	105\\
51	110\\
52	109\\
53	109\\
54	95.5\\
55	115\\
56	113\\
57	106\\
58	108\\
59	114\\
60	112\\
61	112\\
62	115\\
63	116\\
64	118\\
65	118\\
66	118\\
67	109\\
68	106\\
69	120\\
70	119\\
71	120\\
72	117\\
73	119\\
74	120\\
75	121\\
76	119\\
77	110\\
78	118\\
79	120\\
80	118\\
81	119\\
82	117\\
83	116\\
84	112\\
85	107\\
86	116\\
87	120\\
88	121\\
89	120\\
90	121\\
91	120\\
92	121\\
93	120\\
94	113\\
95	122\\
96	124\\
97	109\\
};
%\addlegendentry-{data27}

\addplot [color=red]
  table[row sep=crcr]{%
1	107\\
2	107\\
3	101\\
4	111\\
5	113\\
6	115\\
7	116\\
8	118\\
9	116\\
10	117\\
11	115\\
12	114\\
13	116\\
14	116\\
15	115\\
16	116\\
17	115\\
18	116\\
19	115\\
20	113\\
21	119\\
22	120\\
23	119\\
24	118\\
25	113\\
26	105\\
27	107\\
28	106\\
29	102\\
30	101\\
31	91\\
32	93.2\\
33	85.9\\
34	87.3\\
35	75.9\\
36	71\\
37	92.1\\
38	89.5\\
39	91.5\\
40	95.6\\
41	79.3\\
42	83.5\\
43	88.5\\
44	88.2\\
45	92.8\\
46	97.2\\
47	102\\
48	98.1\\
49	99.2\\
50	103\\
51	108\\
52	107\\
53	108\\
54	93.6\\
55	113\\
56	112\\
57	104\\
58	106\\
59	113\\
60	110\\
61	111\\
62	113\\
63	115\\
64	117\\
65	117\\
66	116\\
67	107\\
68	105\\
69	118\\
70	118\\
71	119\\
72	116\\
73	117\\
74	119\\
75	120\\
76	118\\
77	109\\
78	117\\
79	119\\
80	117\\
81	117\\
82	116\\
83	114\\
84	110\\
85	105\\
86	114\\
87	119\\
88	120\\
89	119\\
90	120\\
91	119\\
92	120\\
93	119\\
94	111\\
95	121\\
96	123\\
97	107\\
};
%\addlegendentry-{data28}

\addplot [color=mycolor1]
  table[row sep=crcr]{%
1	105\\
2	105\\
3	99.3\\
4	109\\
5	112\\
6	113\\
7	114\\
8	116\\
9	115\\
10	116\\
11	114\\
12	112\\
13	115\\
14	114\\
15	113\\
16	115\\
17	113\\
18	115\\
19	113\\
20	111\\
21	118\\
22	119\\
23	118\\
24	116\\
25	112\\
26	104\\
27	105\\
28	105\\
29	101\\
30	99.5\\
31	89.1\\
32	91.3\\
33	84\\
34	85.4\\
35	74\\
36	69\\
37	90.3\\
38	87.6\\
39	89.7\\
40	93.8\\
41	77.3\\
42	81.6\\
43	86.6\\
44	86.3\\
45	91\\
46	95.4\\
47	99.8\\
48	96.4\\
49	97.4\\
50	101\\
51	106\\
52	106\\
53	106\\
54	91.8\\
55	112\\
56	110\\
57	102\\
58	104\\
59	111\\
60	109\\
61	109\\
62	112\\
63	113\\
64	115\\
65	116\\
66	115\\
67	106\\
68	103\\
69	117\\
70	117\\
71	118\\
72	115\\
73	116\\
74	118\\
75	119\\
76	117\\
77	107\\
78	115\\
79	118\\
80	116\\
81	116\\
82	115\\
83	113\\
84	109\\
85	103\\
86	113\\
87	118\\
88	119\\
89	118\\
90	119\\
91	118\\
92	119\\
93	118\\
94	110\\
95	120\\
96	122\\
97	105\\
};
%\addlegendentry-{data29}

\addplot [color=black]
  table[row sep=crcr]{%
1	102\\
2	102\\
3	96\\
4	107\\
5	109\\
6	110\\
7	112\\
8	114\\
9	112\\
10	113\\
11	111\\
12	109\\
13	112\\
14	112\\
15	111\\
16	112\\
17	111\\
18	112\\
19	110\\
20	108\\
21	115\\
22	117\\
23	115\\
24	114\\
25	109\\
26	101\\
27	102\\
28	102\\
29	97.4\\
30	96.3\\
31	85.5\\
32	87.7\\
33	80.3\\
34	81.7\\
35	70.2\\
36	65.2\\
37	86.6\\
38	83.9\\
39	86\\
40	90.3\\
41	73.5\\
42	77.8\\
43	82.9\\
44	82.6\\
45	87.4\\
46	91.9\\
47	96.6\\
48	92.9\\
49	94\\
50	98.3\\
51	103\\
52	103\\
53	103\\
54	88.2\\
55	109\\
56	107\\
57	99.3\\
58	101\\
59	109\\
60	106\\
61	106\\
62	109\\
63	110\\
64	113\\
65	113\\
66	112\\
67	103\\
68	100\\
69	115\\
70	114\\
71	115\\
72	112\\
73	113\\
74	115\\
75	116\\
76	114\\
77	104\\
78	113\\
79	115\\
80	113\\
81	113\\
82	112\\
83	110\\
84	106\\
85	100\\
86	110\\
87	115\\
88	116\\
89	115\\
90	117\\
91	115\\
92	117\\
93	115\\
94	107\\
95	118\\
96	120\\
97	102\\
};
%\addlegendentry-{data30}

\addplot [color=blue]
  table[row sep=crcr]{%
1	109\\
2	109\\
3	105\\
4	114\\
5	116\\
6	117\\
7	119\\
8	120\\
9	119\\
10	120\\
11	118\\
12	115\\
13	118\\
14	118\\
15	118\\
16	119\\
17	118\\
18	119\\
19	117\\
20	116\\
21	121\\
22	122\\
23	121\\
24	120\\
25	115\\
26	107\\
27	109\\
28	110\\
29	105\\
30	105\\
31	94.3\\
32	97.4\\
33	92.2\\
34	90.5\\
35	79.1\\
36	74.5\\
37	96.4\\
38	93.4\\
39	96.6\\
40	99\\
41	85.2\\
42	87.1\\
43	90.6\\
44	93\\
45	95.2\\
46	101\\
47	103\\
48	102\\
49	102\\
50	107\\
51	112\\
52	110\\
53	110\\
54	95.7\\
55	116\\
56	114\\
57	108\\
58	109\\
59	116\\
60	112\\
61	115\\
62	116\\
63	117\\
64	118\\
65	120\\
66	119\\
67	109\\
68	107\\
69	121\\
70	120\\
71	121\\
72	118\\
73	120\\
74	121\\
75	122\\
76	120\\
77	111\\
78	118\\
79	121\\
80	120\\
81	120\\
82	119\\
83	117\\
84	113\\
85	107\\
86	118\\
87	121\\
88	122\\
89	121\\
90	122\\
91	121\\
92	122\\
93	121\\
94	114\\
95	123\\
96	125\\
97	109\\
};
%\addlegendentry-{data31}

\addplot [color=green]
  table[row sep=crcr]{%
1	107\\
2	107\\
3	103\\
4	113\\
5	115\\
6	116\\
7	118\\
8	119\\
9	118\\
10	119\\
11	116\\
12	114\\
13	117\\
14	117\\
15	116\\
16	118\\
17	117\\
18	118\\
19	116\\
20	114\\
21	120\\
22	121\\
23	120\\
24	119\\
25	114\\
26	106\\
27	107\\
28	108\\
29	104\\
30	103\\
31	92.5\\
32	95.6\\
33	90.3\\
34	88.6\\
35	77.1\\
36	72.5\\
37	94.5\\
38	91.5\\
39	94.8\\
40	97.3\\
41	83.3\\
42	85.2\\
43	88.7\\
44	91.1\\
45	93.4\\
46	99\\
47	101\\
48	100\\
49	100\\
50	105\\
51	110\\
52	108\\
53	109\\
54	93.9\\
55	115\\
56	112\\
57	106\\
58	107\\
59	115\\
60	111\\
61	114\\
62	115\\
63	116\\
64	117\\
65	118\\
66	117\\
67	108\\
68	106\\
69	120\\
70	118\\
71	120\\
72	117\\
73	119\\
74	120\\
75	121\\
76	119\\
77	110\\
78	117\\
79	120\\
80	118\\
81	119\\
82	118\\
83	116\\
84	112\\
85	106\\
86	116\\
87	120\\
88	121\\
89	120\\
90	121\\
91	120\\
92	121\\
93	120\\
94	112\\
95	122\\
96	124\\
97	107\\
};
%\addlegendentry-{data32}

\addplot [color=red]
  table[row sep=crcr]{%
1	106\\
2	106\\
3	102\\
4	111\\
5	114\\
6	114\\
7	116\\
8	118\\
9	116\\
10	118\\
11	115\\
12	113\\
13	116\\
14	116\\
15	115\\
16	117\\
17	115\\
18	116\\
19	114\\
20	113\\
21	119\\
22	120\\
23	119\\
24	118\\
25	113\\
26	104\\
27	106\\
28	107\\
29	102\\
30	102\\
31	90.6\\
32	93.8\\
33	88.4\\
34	86.7\\
35	75.1\\
36	70.5\\
37	92.7\\
38	89.6\\
39	93\\
40	95.5\\
41	81.3\\
42	83.2\\
43	86.8\\
44	89.2\\
45	91.5\\
46	97.2\\
47	99.7\\
48	98.5\\
49	98.7\\
50	103\\
51	109\\
52	107\\
53	107\\
54	92.1\\
55	114\\
56	111\\
57	105\\
58	106\\
59	113\\
60	109\\
61	112\\
62	113\\
63	114\\
64	116\\
65	117\\
66	116\\
67	106\\
68	104\\
69	118\\
70	117\\
71	118\\
72	116\\
73	118\\
74	119\\
75	120\\
76	118\\
77	108\\
78	116\\
79	119\\
80	117\\
81	118\\
82	116\\
83	115\\
84	110\\
85	104\\
86	115\\
87	118\\
88	120\\
89	119\\
90	120\\
91	118\\
92	120\\
93	119\\
94	111\\
95	121\\
96	123\\
97	106\\
};
%\addlegendentry-{data33}

\addplot [color=mycolor1]
  table[row sep=crcr]{%
1	104\\
2	104\\
3	100\\
4	110\\
5	112\\
6	113\\
7	115\\
8	117\\
9	115\\
10	117\\
11	114\\
12	111\\
13	115\\
14	115\\
15	114\\
16	115\\
17	114\\
18	115\\
19	113\\
20	112\\
21	118\\
22	119\\
23	118\\
24	117\\
25	111\\
26	102\\
27	104\\
28	105\\
29	100\\
30	100\\
31	88.8\\
32	91.9\\
33	86.5\\
34	84.8\\
35	73.2\\
36	68.5\\
37	90.9\\
38	87.8\\
39	91.1\\
40	93.6\\
41	79.4\\
42	81.3\\
43	84.9\\
44	87.3\\
45	89.7\\
46	95.4\\
47	98\\
48	96.7\\
49	96.9\\
50	102\\
51	107\\
52	105\\
53	106\\
54	90.2\\
55	112\\
56	109\\
57	103\\
58	104\\
59	112\\
60	108\\
61	111\\
62	112\\
63	113\\
64	115\\
65	116\\
66	115\\
67	105\\
68	102\\
69	117\\
70	116\\
71	117\\
72	115\\
73	116\\
74	118\\
75	119\\
76	117\\
77	107\\
78	114\\
79	118\\
80	116\\
81	117\\
82	115\\
83	113\\
84	109\\
85	102\\
86	114\\
87	117\\
88	119\\
89	118\\
90	119\\
91	117\\
92	119\\
93	117\\
94	110\\
95	120\\
96	122\\
97	104\\
};
%\addlegendentry-{data34}

\addplot [color=black]
  table[row sep=crcr]{%
1	101\\
2	101\\
3	96.7\\
4	107\\
5	110\\
6	110\\
7	112\\
8	114\\
9	112\\
10	114\\
11	111\\
12	108\\
13	112\\
14	112\\
15	111\\
16	113\\
17	111\\
18	112\\
19	110\\
20	109\\
21	115\\
22	117\\
23	115\\
24	114\\
25	108\\
26	99.1\\
27	101\\
28	102\\
29	97.1\\
30	96.7\\
31	85.1\\
32	88.3\\
33	82.8\\
34	81\\
35	69.3\\
36	64.7\\
37	87.2\\
38	84.1\\
39	87.5\\
40	90.1\\
41	75.6\\
42	77.5\\
43	81.2\\
44	83.6\\
45	86\\
46	91.9\\
47	94.6\\
48	93.3\\
49	93.5\\
50	98.5\\
51	104\\
52	102\\
53	103\\
54	86.6\\
55	109\\
56	106\\
57	99.8\\
58	101\\
59	109\\
60	105\\
61	108\\
62	109\\
63	110\\
64	112\\
65	113\\
66	112\\
67	102\\
68	99.1\\
69	115\\
70	113\\
71	115\\
72	112\\
73	114\\
74	115\\
75	117\\
76	114\\
77	104\\
78	112\\
79	115\\
80	113\\
81	114\\
82	112\\
83	111\\
84	106\\
85	99.1\\
86	111\\
87	115\\
88	117\\
89	115\\
90	116\\
91	115\\
92	116\\
93	115\\
94	107\\
95	117\\
96	120\\
97	101\\
};
%\addlegendentry-{data35}

\addplot [color=blue]
  table[row sep=crcr]{%
1	110\\
2	109\\
3	105\\
4	114\\
5	115\\
6	117\\
7	119\\
8	120\\
9	118\\
10	120\\
11	117\\
12	116\\
13	118\\
14	118\\
15	117\\
16	119\\
17	117\\
18	119\\
19	117\\
20	116\\
21	121\\
22	122\\
23	121\\
24	120\\
25	116\\
26	108\\
27	110\\
28	110\\
29	105\\
30	104\\
31	95\\
32	97.7\\
33	92\\
34	90.2\\
35	77.1\\
36	75.9\\
37	94.8\\
38	93.4\\
39	94.8\\
40	99.3\\
41	82.6\\
42	88.1\\
43	92.6\\
44	90.5\\
45	96.7\\
46	99.4\\
47	103\\
48	103\\
49	101\\
50	106\\
51	111\\
52	109\\
53	112\\
54	96.8\\
55	116\\
56	114\\
57	108\\
58	109\\
59	116\\
60	113\\
61	114\\
62	116\\
63	118\\
64	119\\
65	120\\
66	118\\
67	110\\
68	108\\
69	121\\
70	119\\
71	121\\
72	119\\
73	119\\
74	121\\
75	122\\
76	120\\
77	111\\
78	119\\
79	121\\
80	120\\
81	120\\
82	118\\
83	118\\
84	113\\
85	108\\
86	117\\
87	121\\
88	122\\
89	121\\
90	122\\
91	121\\
92	123\\
93	121\\
94	114\\
95	123\\
96	125\\
97	110\\
};
%\addlegendentry-{data36}

\addplot [color=green]
  table[row sep=crcr]{%
1	108\\
2	108\\
3	103\\
4	113\\
5	114\\
6	116\\
7	118\\
8	118\\
9	117\\
10	118\\
11	115\\
12	115\\
13	117\\
14	117\\
15	116\\
16	117\\
17	116\\
18	118\\
19	116\\
20	115\\
21	120\\
22	121\\
23	120\\
24	119\\
25	114\\
26	106\\
27	109\\
28	109\\
29	104\\
30	103\\
31	93.2\\
32	95.9\\
33	90.2\\
34	88.3\\
35	75.1\\
36	73.9\\
37	93\\
38	91.5\\
39	93\\
40	97.5\\
41	80.6\\
42	86.2\\
43	90.7\\
44	88.6\\
45	94.9\\
46	97.6\\
47	101\\
48	101\\
49	99.7\\
50	104\\
51	110\\
52	107\\
53	110\\
54	94.9\\
55	114\\
56	113\\
57	106\\
58	107\\
59	115\\
60	112\\
61	113\\
62	115\\
63	116\\
64	118\\
65	118\\
66	117\\
67	109\\
68	107\\
69	120\\
70	118\\
71	120\\
72	117\\
73	118\\
74	120\\
75	121\\
76	119\\
77	110\\
78	118\\
79	120\\
80	118\\
81	119\\
82	117\\
83	116\\
84	112\\
85	107\\
86	116\\
87	120\\
88	121\\
89	120\\
90	121\\
91	120\\
92	122\\
93	120\\
94	113\\
95	122\\
96	124\\
97	108\\
};
%\addlegendentry-{data37}

\addplot [color=red]
  table[row sep=crcr]{%
1	107\\
2	106\\
3	101\\
4	112\\
5	113\\
6	114\\
7	116\\
8	117\\
9	116\\
10	117\\
11	114\\
12	114\\
13	116\\
14	116\\
15	114\\
16	116\\
17	115\\
18	117\\
19	115\\
20	114\\
21	119\\
22	120\\
23	118\\
24	118\\
25	113\\
26	105\\
27	107\\
28	107\\
29	102\\
30	101\\
31	91.3\\
32	94.1\\
33	88.3\\
34	86.4\\
35	73.1\\
36	71.9\\
37	91.1\\
38	89.7\\
39	91.1\\
40	95.7\\
41	78.7\\
42	84.3\\
43	88.8\\
44	86.7\\
45	93.1\\
46	95.8\\
47	99.7\\
48	99.4\\
49	98\\
50	102\\
51	108\\
52	105\\
53	109\\
54	93.1\\
55	113\\
56	111\\
57	105\\
58	105\\
59	114\\
60	110\\
61	111\\
62	114\\
63	115\\
64	116\\
65	117\\
66	116\\
67	107\\
68	105\\
69	119\\
70	117\\
71	118\\
72	116\\
73	117\\
74	119\\
75	120\\
76	117\\
77	108\\
78	116\\
79	118\\
80	117\\
81	117\\
82	116\\
83	115\\
84	110\\
85	105\\
86	114\\
87	119\\
88	120\\
89	119\\
90	120\\
91	119\\
92	120\\
93	119\\
94	112\\
95	121\\
96	123\\
97	107\\
};
%\addlegendentry-{data38}

\addplot [color=mycolor1]
  table[row sep=crcr]{%
1	105\\
2	104\\
3	99.5\\
4	110\\
5	111\\
6	113\\
7	115\\
8	116\\
9	114\\
10	116\\
11	113\\
12	112\\
13	114\\
14	115\\
15	113\\
16	115\\
17	113\\
18	115\\
19	113\\
20	112\\
21	118\\
22	119\\
23	117\\
24	117\\
25	111\\
26	103\\
27	105\\
28	106\\
29	100\\
30	99.4\\
31	89.5\\
32	92.2\\
33	86.4\\
34	84.5\\
35	71.2\\
36	69.9\\
37	89.2\\
38	87.8\\
39	89.2\\
40	93.9\\
41	76.7\\
42	82.3\\
43	86.9\\
44	84.8\\
45	91.3\\
46	94\\
47	98\\
48	97.6\\
49	96.2\\
50	101\\
51	107\\
52	104\\
53	107\\
54	91.3\\
55	111\\
56	110\\
57	103\\
58	104\\
59	112\\
60	109\\
61	110\\
62	112\\
63	114\\
64	115\\
65	116\\
66	114\\
67	106\\
68	103\\
69	118\\
70	116\\
71	117\\
72	115\\
73	116\\
74	118\\
75	119\\
76	116\\
77	106\\
78	115\\
79	117\\
80	116\\
81	116\\
82	115\\
83	114\\
84	109\\
85	104\\
86	113\\
87	118\\
88	119\\
89	117\\
90	119\\
91	117\\
92	119\\
93	118\\
94	110\\
95	120\\
96	122\\
97	105\\
};
%\addlegendentry-{data39}

\addplot [color=black]
  table[row sep=crcr]{%
1	102\\
2	101\\
3	96.3\\
4	107\\
5	108\\
6	110\\
7	112\\
8	113\\
9	112\\
10	113\\
11	110\\
12	109\\
13	112\\
14	112\\
15	110\\
16	112\\
17	111\\
18	113\\
19	111\\
20	109\\
21	115\\
22	116\\
23	115\\
24	114\\
25	109\\
26	100\\
27	102\\
28	103\\
29	96.9\\
30	96.1\\
31	85.8\\
32	88.7\\
33	82.7\\
34	80.7\\
35	67.3\\
36	66.1\\
37	85.6\\
38	84.1\\
39	85.6\\
40	90.4\\
41	72.9\\
42	78.6\\
43	83.2\\
44	81\\
45	87.6\\
46	90.5\\
47	94.6\\
48	94.2\\
49	92.7\\
50	97.4\\
51	104\\
52	101\\
53	104\\
54	87.6\\
55	109\\
56	107\\
57	100\\
58	101\\
59	110\\
60	106\\
61	107\\
62	110\\
63	111\\
64	112\\
65	113\\
66	112\\
67	103\\
68	100\\
69	115\\
70	113\\
71	115\\
72	112\\
73	113\\
74	115\\
75	117\\
76	113\\
77	103\\
78	112\\
79	115\\
80	113\\
81	113\\
82	112\\
83	111\\
84	106\\
85	101\\
86	110\\
87	115\\
88	116\\
89	115\\
90	116\\
91	115\\
92	117\\
93	115\\
94	107\\
95	117\\
96	120\\
97	102\\
};
%\addlegendentry-{data40}

\addplot [color=blue]
  table[row sep=crcr]{%
1	110\\
2	109\\
3	103\\
4	114\\
5	116\\
6	117\\
7	119\\
8	120\\
9	119\\
10	120\\
11	118\\
12	116\\
13	119\\
14	119\\
15	118\\
16	118\\
17	117\\
18	118\\
19	118\\
20	116\\
21	121\\
22	122\\
23	121\\
24	120\\
25	116\\
26	109\\
27	109\\
28	109\\
29	106\\
30	104\\
31	97.1\\
32	98.7\\
33	90.1\\
34	90.7\\
35	79\\
36	77\\
37	96.7\\
38	94.5\\
39	95\\
40	98.3\\
41	82.7\\
42	86.5\\
43	92.7\\
44	92.9\\
45	94.4\\
46	99.7\\
47	103\\
48	102\\
49	101\\
50	106\\
51	112\\
52	110\\
53	112\\
54	95\\
55	116\\
56	115\\
57	108\\
58	110\\
59	116\\
60	113\\
61	115\\
62	116\\
63	117\\
64	119\\
65	120\\
66	118\\
67	109\\
68	108\\
69	121\\
70	120\\
71	121\\
72	119\\
73	120\\
74	121\\
75	122\\
76	120\\
77	112\\
78	119\\
79	121\\
80	120\\
81	120\\
82	118\\
83	117\\
84	112\\
85	107\\
86	117\\
87	121\\
88	122\\
89	121\\
90	122\\
91	121\\
92	122\\
93	121\\
94	115\\
95	123\\
96	125\\
97	110\\
};
%\addlegendentry-{data41}

\addplot [color=green]
  table[row sep=crcr]{%
1	109\\
2	107\\
3	102\\
4	113\\
5	115\\
6	115\\
7	118\\
8	118\\
9	117\\
10	119\\
11	116\\
12	115\\
13	117\\
14	118\\
15	117\\
16	117\\
17	116\\
18	117\\
19	116\\
20	114\\
21	120\\
22	121\\
23	120\\
24	118\\
25	115\\
26	107\\
27	107\\
28	107\\
29	105\\
30	102\\
31	95.3\\
32	96.9\\
33	88.2\\
34	88.8\\
35	77\\
36	75\\
37	94.9\\
38	92.7\\
39	93.1\\
40	96.5\\
41	80.8\\
42	84.5\\
43	90.9\\
44	91\\
45	92.6\\
46	98\\
47	101\\
48	100\\
49	99.1\\
50	104\\
51	110\\
52	109\\
53	110\\
54	93.2\\
55	115\\
56	113\\
57	106\\
58	108\\
59	115\\
60	112\\
61	113\\
62	114\\
63	116\\
64	118\\
65	119\\
66	117\\
67	108\\
68	106\\
69	120\\
70	119\\
71	120\\
72	117\\
73	119\\
74	120\\
75	121\\
76	119\\
77	110\\
78	118\\
79	120\\
80	119\\
81	119\\
82	117\\
83	116\\
84	111\\
85	106\\
86	115\\
87	120\\
88	121\\
89	120\\
90	121\\
91	120\\
92	121\\
93	120\\
94	113\\
95	122\\
96	124\\
97	109\\
};
%\addlegendentry-{data42}

\addplot [color=red]
  table[row sep=crcr]{%
1	107\\
2	106\\
3	99.9\\
4	111\\
5	114\\
6	114\\
7	116\\
8	117\\
9	116\\
10	118\\
11	115\\
12	113\\
13	116\\
14	116\\
15	115\\
16	116\\
17	115\\
18	116\\
19	115\\
20	113\\
21	119\\
22	120\\
23	119\\
24	117\\
25	114\\
26	105\\
27	106\\
28	106\\
29	103\\
30	100\\
31	93.5\\
32	95.1\\
33	86.3\\
34	86.9\\
35	75.1\\
36	73.1\\
37	93.1\\
38	90.8\\
39	91.3\\
40	94.7\\
41	78.8\\
42	82.6\\
43	89\\
44	89.2\\
45	90.7\\
46	96.2\\
47	99.4\\
48	98.7\\
49	97.3\\
50	102\\
51	109\\
52	107\\
53	109\\
54	91.3\\
55	114\\
56	112\\
57	105\\
58	107\\
59	113\\
60	111\\
61	112\\
62	113\\
63	114\\
64	116\\
65	118\\
66	116\\
67	106\\
68	105\\
69	119\\
70	118\\
71	118\\
72	116\\
73	117\\
74	119\\
75	120\\
76	118\\
77	109\\
78	117\\
79	119\\
80	117\\
81	118\\
82	116\\
83	115\\
84	109\\
85	104\\
86	114\\
87	119\\
88	120\\
89	119\\
90	120\\
91	119\\
92	120\\
93	118\\
94	112\\
95	121\\
96	123\\
97	107\\
};
%\addlegendentry-{data43}

\addplot [color=mycolor1]
  table[row sep=crcr]{%
1	106\\
2	104\\
3	98.2\\
4	110\\
5	112\\
6	113\\
7	115\\
8	116\\
9	115\\
10	117\\
11	114\\
12	112\\
13	115\\
14	115\\
15	114\\
16	115\\
17	114\\
18	115\\
19	114\\
20	112\\
21	118\\
22	119\\
23	118\\
24	116\\
25	112\\
26	104\\
27	104\\
28	104\\
29	101\\
30	98.6\\
31	91.7\\
32	93.2\\
33	84.3\\
34	85\\
35	73.1\\
36	71.1\\
37	91.2\\
38	88.9\\
39	89.4\\
40	92.8\\
41	76.8\\
42	80.7\\
43	87.1\\
44	87.3\\
45	88.8\\
46	94.4\\
47	97.6\\
48	96.9\\
49	95.5\\
50	101\\
51	107\\
52	106\\
53	107\\
54	89.5\\
55	112\\
56	111\\
57	103\\
58	105\\
59	112\\
60	109\\
61	111\\
62	111\\
63	113\\
64	115\\
65	117\\
66	114\\
67	104\\
68	103\\
69	118\\
70	117\\
71	117\\
72	115\\
73	116\\
74	118\\
75	119\\
76	117\\
77	107\\
78	115\\
79	118\\
80	116\\
81	116\\
82	114\\
83	113\\
84	108\\
85	102\\
86	113\\
87	118\\
88	119\\
89	118\\
90	119\\
91	118\\
92	119\\
93	117\\
94	110\\
95	120\\
96	122\\
97	106\\
};
%\addlegendentry-{data44}

\addplot [color=black]
  table[row sep=crcr]{%
1	103\\
2	101\\
3	94.8\\
4	107\\
5	110\\
6	110\\
7	112\\
8	113\\
9	112\\
10	114\\
11	111\\
12	109\\
13	112\\
14	112\\
15	111\\
16	112\\
17	111\\
18	112\\
19	111\\
20	109\\
21	115\\
22	116\\
23	115\\
24	113\\
25	109\\
26	101\\
27	101\\
28	101\\
29	98.3\\
30	95.3\\
31	88.1\\
32	89.7\\
33	80.6\\
34	81.2\\
35	69.3\\
36	67.3\\
37	87.6\\
38	85.3\\
39	85.7\\
40	89.3\\
41	73\\
42	76.9\\
43	83.4\\
44	83.6\\
45	85.2\\
46	90.8\\
47	94.2\\
48	93.5\\
49	92\\
50	97.5\\
51	104\\
52	102\\
53	104\\
54	85.8\\
55	109\\
56	108\\
57	100\\
58	102\\
59	109\\
60	106\\
61	108\\
62	109\\
63	110\\
64	112\\
65	114\\
66	112\\
67	101\\
68	99.9\\
69	115\\
70	114\\
71	115\\
72	112\\
73	113\\
74	115\\
75	116\\
76	114\\
77	104\\
78	113\\
79	115\\
80	113\\
81	114\\
82	112\\
83	111\\
84	105\\
85	99.2\\
86	110\\
87	115\\
88	116\\
89	115\\
90	116\\
91	115\\
92	116\\
93	115\\
94	107\\
95	118\\
96	120\\
97	103\\
};
%\addlegendentry-{data45}

\addplot [color=blue]
  table[row sep=crcr]{%
1	110\\
2	110\\
3	105\\
4	114\\
5	116\\
6	117\\
7	118\\
8	120\\
9	119\\
10	120\\
11	117\\
12	116\\
13	119\\
14	119\\
15	117\\
16	119\\
17	118\\
18	119\\
19	117\\
20	116\\
21	121\\
22	123\\
23	121\\
24	120\\
25	115\\
26	108\\
27	110\\
28	110\\
29	106\\
30	103\\
31	97.3\\
32	98.9\\
33	90.1\\
34	93\\
35	79.1\\
36	74.7\\
37	94.5\\
38	93.6\\
39	94.7\\
40	97.8\\
41	82.9\\
42	87.3\\
43	92.7\\
44	90.6\\
45	95\\
46	100\\
47	104\\
48	103\\
49	102\\
50	106\\
51	112\\
52	109\\
53	111\\
54	96\\
55	116\\
56	114\\
57	107\\
58	109\\
59	116\\
60	112\\
61	115\\
62	116\\
63	117\\
64	119\\
65	120\\
66	119\\
67	110\\
68	108\\
69	121\\
70	120\\
71	121\\
72	119\\
73	120\\
74	121\\
75	123\\
76	120\\
77	111\\
78	118\\
79	121\\
80	120\\
81	120\\
82	119\\
83	118\\
84	114\\
85	108\\
86	117\\
87	121\\
88	122\\
89	121\\
90	123\\
91	121\\
92	122\\
93	121\\
94	115\\
95	124\\
96	125\\
97	110\\
};
%\addlegendentry-{data46}

\addplot [color=green]
  table[row sep=crcr]{%
1	108\\
2	109\\
3	103\\
4	113\\
5	114\\
6	116\\
7	117\\
8	119\\
9	118\\
10	118\\
11	116\\
12	115\\
13	118\\
14	117\\
15	116\\
16	118\\
17	116\\
18	117\\
19	115\\
20	115\\
21	120\\
22	122\\
23	120\\
24	119\\
25	114\\
26	106\\
27	108\\
28	109\\
29	105\\
30	101\\
31	95.5\\
32	97.1\\
33	88.2\\
34	91.2\\
35	77.1\\
36	72.7\\
37	92.7\\
38	91.7\\
39	92.9\\
40	96\\
41	81\\
42	85.4\\
43	90.8\\
44	88.7\\
45	93.2\\
46	98.6\\
47	103\\
48	102\\
49	101\\
50	105\\
51	110\\
52	107\\
53	109\\
54	94.2\\
55	114\\
56	113\\
57	105\\
58	107\\
59	114\\
60	111\\
61	114\\
62	114\\
63	115\\
64	117\\
65	119\\
66	117\\
67	108\\
68	106\\
69	120\\
70	119\\
71	120\\
72	118\\
73	119\\
74	120\\
75	122\\
76	118\\
77	110\\
78	117\\
79	120\\
80	118\\
81	119\\
82	118\\
83	116\\
84	112\\
85	107\\
86	116\\
87	120\\
88	121\\
89	120\\
90	122\\
91	120\\
92	121\\
93	120\\
94	113\\
95	123\\
96	124\\
97	108\\
};
%\addlegendentry-{data47}

\addplot [color=red]
  table[row sep=crcr]{%
1	107\\
2	107\\
3	102\\
4	111\\
5	113\\
6	115\\
7	116\\
8	118\\
9	116\\
10	117\\
11	115\\
12	113\\
13	116\\
14	116\\
15	114\\
16	117\\
17	115\\
18	116\\
19	114\\
20	113\\
21	119\\
22	120\\
23	119\\
24	117\\
25	113\\
26	105\\
27	107\\
28	107\\
29	103\\
30	99.7\\
31	93.7\\
32	95.3\\
33	86.3\\
34	89.3\\
35	75.2\\
36	70.7\\
37	90.8\\
38	89.8\\
39	91\\
40	94.1\\
41	79\\
42	83.5\\
43	89\\
44	86.8\\
45	91.3\\
46	96.8\\
47	101\\
48	99.8\\
49	98.9\\
50	103\\
51	109\\
52	106\\
53	108\\
54	92.4\\
55	113\\
56	111\\
57	103\\
58	106\\
59	113\\
60	109\\
61	112\\
62	113\\
63	114\\
64	116\\
65	118\\
66	116\\
67	107\\
68	105\\
69	119\\
70	118\\
71	119\\
72	116\\
73	117\\
74	119\\
75	120\\
76	117\\
77	108\\
78	116\\
79	119\\
80	117\\
81	118\\
82	117\\
83	115\\
84	111\\
85	105\\
86	114\\
87	119\\
88	120\\
89	119\\
90	120\\
91	118\\
92	120\\
93	119\\
94	112\\
95	122\\
96	123\\
97	107\\
};
%\addlegendentry-{data48}

\addplot [color=mycolor1]
  table[row sep=crcr]{%
1	105\\
2	105\\
3	100\\
4	110\\
5	112\\
6	113\\
7	114\\
8	117\\
9	115\\
10	116\\
11	113\\
12	112\\
13	115\\
14	115\\
15	113\\
16	115\\
17	114\\
18	115\\
19	113\\
20	112\\
21	118\\
22	119\\
23	118\\
24	116\\
25	111\\
26	103\\
27	105\\
28	106\\
29	101\\
30	98\\
31	91.8\\
32	93.5\\
33	84.4\\
34	87.4\\
35	73.2\\
36	68.7\\
37	89\\
38	88\\
39	89.2\\
40	92.3\\
41	77.1\\
42	81.5\\
43	87.1\\
44	84.9\\
45	89.5\\
46	95\\
47	99.3\\
48	98\\
49	97.2\\
50	101\\
51	107\\
52	104\\
53	106\\
54	90.5\\
55	112\\
56	110\\
57	102\\
58	104\\
59	111\\
60	108\\
61	111\\
62	112\\
63	113\\
64	115\\
65	117\\
66	115\\
67	105\\
68	103\\
69	118\\
70	117\\
71	117\\
72	115\\
73	116\\
74	118\\
75	119\\
76	116\\
77	107\\
78	114\\
79	118\\
80	116\\
81	117\\
82	115\\
83	114\\
84	109\\
85	104\\
86	113\\
87	117\\
88	119\\
89	118\\
90	119\\
91	117\\
92	119\\
93	117\\
94	110\\
95	121\\
96	122\\
97	105\\
};
%\addlegendentry-{data49}

\addplot [color=black]
  table[row sep=crcr]{%
1	102\\
2	102\\
3	96.7\\
4	107\\
5	109\\
6	111\\
7	112\\
8	114\\
9	112\\
10	113\\
11	111\\
12	109\\
13	112\\
14	112\\
15	110\\
16	113\\
17	111\\
18	112\\
19	110\\
20	109\\
21	115\\
22	117\\
23	115\\
24	113\\
25	108\\
26	100\\
27	102\\
28	103\\
29	98\\
30	94.6\\
31	88.2\\
32	90\\
33	80.7\\
34	83.7\\
35	69.4\\
36	64.9\\
37	85.3\\
38	84.3\\
39	85.5\\
40	88.7\\
41	73.2\\
42	77.7\\
43	83.4\\
44	81.2\\
45	85.8\\
46	91.5\\
47	96\\
48	94.7\\
49	93.8\\
50	98\\
51	104\\
52	101\\
53	103\\
54	86.9\\
55	109\\
56	107\\
57	98.6\\
58	101\\
59	109\\
60	105\\
61	108\\
62	109\\
63	110\\
64	112\\
65	114\\
66	112\\
67	102\\
68	99.9\\
69	115\\
70	114\\
71	115\\
72	112\\
73	114\\
74	115\\
75	117\\
76	113\\
77	104\\
78	111\\
79	115\\
80	113\\
81	114\\
82	113\\
83	111\\
84	106\\
85	100\\
86	110\\
87	115\\
88	116\\
89	115\\
90	117\\
91	115\\
92	116\\
93	115\\
94	107\\
95	118\\
96	120\\
97	102\\
};
%\addlegendentry-{data50}

\end{axis}


==> pics/pattern_nominal.tikz <==
\begin{axis}[%
width=4.5in,
height=2in,
scale only axis,
xmin=1,
xmax=97,
ymin=0.2,
ymax=0.9,
axis background/.style={fill=white},
legend style={legend cell align=left, align=left, draw=white!15!black},
xmajorgrids,
ymajorgrids,
xtick={1, 17, ...,97},
x tick label style={rotate=45, anchor=north east, inner sep=1mm},
xticklabels={00:00, 04:00, 08:00, 12:00, 16:00, 20:00, 24:00},
ylabel={Profile value},
xlabel={Time [h]},
xlabel style={yshift=-6mm},
]
\addplot[const plot, color=blue,line width=1pt] table[row sep=crcr] {%
1	0.518\\
2	0.568\\
3	0.684\\
4	0.487\\
5	0.411\\
6	0.414\\
7	0.373\\
8	0.355\\
9	0.364\\
10	0.405\\
11	0.45\\
12	0.439\\
13	0.427\\
14	0.42\\
15	0.435\\
16	0.392\\
17	0.413\\
18	0.367\\
19	0.412\\
20	0.454\\
21	0.347\\
22	0.334\\
23	0.351\\
24	0.399\\
25	0.414\\
26	0.571\\
27	0.56\\
28	0.516\\
29	0.613\\
30	0.569\\
31	0.736\\
32	0.748\\
33	0.775\\
34	0.766\\
35	0.837\\
36	0.838\\
37	0.762\\
38	0.794\\
39	0.695\\
40	0.646\\
41	0.829\\
42	0.879\\
43	0.828\\
44	0.801\\
45	0.792\\
46	0.735\\
47	0.577\\
48	0.669\\
49	0.648\\
50	0.548\\
51	0.567\\
52	0.55\\
53	0.553\\
54	0.661\\
55	0.429\\
56	0.489\\
57	0.533\\
58	0.565\\
59	0.44\\
60	0.527\\
61	0.49\\
62	0.439\\
63	0.408\\
64	0.387\\
65	0.406\\
66	0.397\\
67	0.544\\
68	0.57\\
69	0.381\\
70	0.354\\
71	0.377\\
72	0.362\\
73	0.363\\
74	0.369\\
75	0.315\\
76	0.384\\
77	0.52\\
78	0.361\\
79	0.357\\
80	0.383\\
81	0.386\\
82	0.387\\
83	0.424\\
84	0.52\\
85	0.62\\
86	0.387\\
87	0.322\\
88	0.335\\
89	0.368\\
90	0.357\\
91	0.324\\
92	0.316\\
93	0.362\\
94	0.463\\
95	0.322\\
96	0.24\\
};

\node(x)[draw,line width=2pt,red,circle,minimum height=35pt]at(axis cs: 15,0.4){};
\draw[line width=2pt,red](x)--++(10em,-2em)node[at end,right,black]{steady state};
\end{axis}

==> pics/res_matrix.tikz <==
\foreach \x/\xtext in {1/1, 20/6, 40/11, 60/16, 80/21, 100/26, 120/31}{
\node[]at(\x*0.25,15){\huge$f_{\xtext}$};
}


\foreach \x/\xtext in {1/1, 3/6, 5/11, 7/16, 9/21, 11/26, 13/31}{
\node[]at(-1,15 - \x){\huge$n_{\xtext}$};
}

% \foreach \i in {1,...,31} {
%     \draw [very thin,gray] (0.968*\i,15-0.419*1) -- (0.968*\i,15-0.419*31);
% }
% \foreach \i in {1,...,31} {
% 	\draw [very thin,gray] (0.968*1,15-0.419*\i) -- (0.968*31,15-0.419*\i);
% }

% \node(s1)[]at(-2,14){\huge$s_1(on \ br_1)$};
\foreach \x/\y in{4/4,4/5,4/6,4/7,4/8,4/9,4/10,5/4,5/5,5/6,5/7,5/8,5/9,5/10,5/11,5/12,5/13,6/4,6/5,6/6,6/7,6/8,6/9,6/10,6/11,6/12,6/13,7/4,7/5,7/6,7/7,7/8,7/9,7/10,7/11,7/12,7/13,7/14,8/4,8/5,8/6,8/7,8/8,8/9,8/10,8/11,8/12,8/13,8/14,9/4,9/5,9/6,9/7,9/8,9/9,9/10,9/11,9/12,9/13,9/14,10/4,10/5,10/6,10/7,10/8,10/9,10/10,10/11,10/12,10/13,10/14,11/4,11/5,11/6,11/7,11/8,11/9,11/10,11/11,11/12,11/13,11/14,12/4,12/5,12/6,12/7,12/8,12/9,12/10,12/11,12/12,12/13,12/14,13/4,13/5,13/6,13/7,13/8,13/9,13/10,13/11,13/12,13/13,13/14,13/15,13/26,14/5,14/6,14/7,14/8,14/9,14/10,14/11,14/12,14/13,14/14,14/15,14/16,14/17,14/23,14/24,14/25,14/26,14/29,14/30,14/31,15/7,15/8,15/9,15/10,15/11,15/12,15/13,15/14,15/15,15/16,15/17,15/22,15/23,15/24,15/25,15/26,15/27,15/28,15/29,15/30,15/31,16/14,16/15,16/16,16/17,16/18,16/26,17/15,17/16,17/17,17/18,18/18,19/19,19/20,19/22,19/23,19/24,19/27,19/30,19/31,20/19,20/20,20/21,20/22,20/23,20/24,20/27,20/30,20/31,21/19,21/20,21/21,21/22,21/23,21/24,21/27,21/30,21/31,22/19,22/20,22/22,22/23,22/24,22/25,22/26,22/27,22/28,22/29,22/30,22/31,23/14,23/15,23/19,23/20,23/22,23/23,23/24,23/25,23/26,23/27,23/28,23/29,23/30,23/31,24/14,24/15,24/19,24/20,24/22,24/23,24/24,24/25,24/26,24/27,24/28,24/29,24/30,24/31,25/13,25/14,25/15,25/16,25/19,25/22,25/23,25/24,25/25,25/26,25/27,25/28,25/29,25/30,25/31,26/9,26/10,26/11,26/13,26/14,26/15,26/16,26/17,26/22,26/23,26/24,26/25,26/26,26/27,26/28,26/29,26/30,26/31,27/15,27/19,27/20,27/22,27/23,27/24,27/25,27/26,27/27,27/28,27/29,27/30,27/31,28/14,28/15,28/19,28/20,28/22,28/23,28/24,28/25,28/26,28/27,28/28,28/29,28/30,28/31,29/14,29/15,29/19,29/20,29/22,29/23,29/24,29/25,29/26,29/27,29/28,29/29,29/30,29/31,30/14,30/15,30/19,30/20,30/22,30/23,30/24,30/25,30/26,30/27,30/28,30/29,30/30,30/31,31/14,31/15,31/19,31/20,31/22,31/23,31/24,31/25,31/26,31/27,31/28,31/29,31/30,31/31}{
\draw[fill=black](0.968*\x,15-0.419*\y)circle(3pt);
}




==> pics/residual_fault_node_17.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{1.00000,0.00000,1.00000}%
%

\begin{axis}[%
width=4.5in,
height=3in,
scale only axis,
xmin=1,
xmax=31,
ymin=-7,
ymax=1,
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
xmajorgrids,
ymajorgrids,
legend style={legend cell align=left, align=left, draw=white!15!black},
ylabel={Node head offset [m]},
xlabel={node index},
legend pos=south east
]
\addplot [color=blue,mark=*]
  table[row sep=crcr]{%
1	0\\
2	0\\
3	0\\
4	0\\
5	0\\
6	0\\
7	0\\
8	0\\
9	0\\
10	0\\
11	0\\
12	0\\
13	0\\
14	0\\
15	0\\
16	0\\
17	0\\
18	0\\
19	0\\
20	0\\
21	0\\
22	0\\
23	0\\
24	0\\
25	0\\
26	0\\
27	0\\
28	0\\
29	0\\
30	0\\
31	0\\
};
\addlegendentry{$f=17$, $m_1=0$}

\addplot [color=green,mark=*]
  table[row sep=crcr]{%
1	-0.0224\\
2	-0.314\\
3	-0.319\\
4	-0.325\\
5	-0.332\\
6	-0.334\\
7	-0.337\\
8	-0.34\\
9	-0.342\\
10	-0.342\\
11	-0.342\\
12	-0.342\\
13	-0.368\\
14	-0.475\\
15	-0.534\\
16	-1.15\\
17	-1.28\\
18	-0.481\\
19	-0.331\\
20	-0.331\\
21	-0.331\\
22	-0.346\\
23	-0.366\\
24	-0.382\\
25	-0.422\\
26	-0.473\\
27	-0.353\\
28	-0.373\\
29	-0.378\\
30	-0.38\\
31	-0.381\\
};
\addlegendentry{$f=17$, $m_2=4$}

\addplot [color=red,mark=*]
  table[row sep=crcr]{%
1	-0.045\\
2	-0.629\\
3	-0.64\\
4	-0.654\\
5	-0.67\\
6	-0.675\\
7	-0.681\\
8	-0.687\\
9	-0.692\\
10	-0.692\\
11	-0.692\\
12	-0.692\\
13	-0.75\\
14	-0.989\\
15	-1.13\\
16	-2.32\\
17	-2.61\\
18	-0.971\\
19	-0.67\\
20	-0.67\\
21	-0.67\\
22	-0.705\\
23	-0.75\\
24	-0.787\\
25	-0.881\\
26	-1.01\\
27	-0.719\\
28	-0.767\\
29	-0.777\\
30	-0.782\\
31	-0.785\\
};
\addlegendentry{$f=17$, $m_3=8$}

\addplot [color=mycolor1,mark=*]
  table[row sep=crcr]{%
1	-0.0676\\
2	-0.945\\
3	-0.965\\
4	-0.989\\
5	-1.02\\
6	-1.02\\
7	-1.04\\
8	-1.05\\
9	-1.06\\
10	-1.06\\
11	-1.06\\
12	-1.06\\
13	-1.16\\
14	-1.58\\
15	-1.83\\
16	-3.41\\
17	-3.9\\
18	-1.46\\
19	-1.02\\
20	-1.02\\
21	-1.02\\
22	-1.09\\
23	-1.17\\
24	-1.24\\
25	-1.42\\
26	-1.67\\
27	-1.11\\
28	-1.2\\
29	-1.22\\
30	-1.23\\
31	-1.24\\
};
\addlegendentry{$f=17$, $m_4=12$}

\addplot [color=black,mark=*]
  table[row sep=crcr]{%
1	-0.113\\
2	-1.58\\
3	-1.62\\
4	-1.66\\
5	-1.71\\
6	-1.73\\
7	-1.75\\
8	-1.77\\
9	-1.78\\
10	-1.78\\
11	-1.78\\
12	-1.78\\
13	-1.97\\
14	-2.79\\
15	-3.3\\
16	-5.85\\
17	-6.69\\
18	-2.46\\
19	-1.72\\
20	-1.72\\
21	-1.72\\
22	-1.85\\
23	-2\\
24	-2.13\\
25	-2.47\\
26	-3.01\\
27	-1.9\\
28	-2.06\\
29	-2.1\\
30	-2.12\\
31	-2.13\\
};
\addlegendentry{$f=17$, $m_5=20$}

\addplot [color=blue,mark=*]
  table[row sep=crcr]{%
1	0.00415\\
2	0.0556\\
3	0.062\\
4	0.0699\\
5	0.0782\\
6	0.0801\\
7	0.0823\\
8	0.084\\
9	0.0854\\
10	0.0878\\
11	0.0929\\
12	0.0992\\
13	0.0902\\
14	0.0989\\
15	0.101\\
16	0.0903\\
17	0.0803\\
18	0.0599\\
19	0.0721\\
20	0.0862\\
21	0.0946\\
22	0.0813\\
23	0.0897\\
24	0.0951\\
25	0.1\\
26	0.102\\
27	0.0892\\
28	0.102\\
29	0.102\\
30	0.0997\\
31	0.0984\\
};
%\addlegendentry-{data6}

\addplot [color=green,mark=*]
  table[row sep=crcr]{%
1	-0.0182\\
2	-0.257\\
3	-0.256\\
4	-0.254\\
5	-0.253\\
6	-0.253\\
7	-0.254\\
8	-0.255\\
9	-0.256\\
10	-0.254\\
11	-0.249\\
12	-0.242\\
13	-0.277\\
14	-0.375\\
15	-0.432\\
16	-1.06\\
17	-1.2\\
18	-0.42\\
19	-0.258\\
20	-0.244\\
21	-0.236\\
22	-0.264\\
23	-0.275\\
24	-0.286\\
25	-0.32\\
26	-0.37\\
27	-0.263\\
28	-0.27\\
29	-0.275\\
30	-0.279\\
31	-0.282\\
};
%\addlegendentry-{data7}

\addplot [color=red,mark=*]
  table[row sep=crcr]{%
1	-0.0407\\
2	-0.572\\
3	-0.576\\
4	-0.582\\
5	-0.59\\
6	-0.593\\
7	-0.597\\
8	-0.601\\
9	-0.605\\
10	-0.603\\
11	-0.598\\
12	-0.592\\
13	-0.658\\
14	-0.889\\
15	-1.02\\
16	-2.23\\
17	-2.52\\
18	-0.909\\
19	-0.596\\
20	-0.582\\
21	-0.574\\
22	-0.622\\
23	-0.658\\
24	-0.691\\
25	-0.779\\
26	-0.903\\
27	-0.628\\
28	-0.663\\
29	-0.674\\
30	-0.681\\
31	-0.685\\
};
%\addlegendentry-{data8}

\addplot [color=mycolor1,mark=*]
  table[row sep=crcr]{%
1	-0.0632\\
2	-0.888\\
3	-0.9\\
4	-0.917\\
5	-0.936\\
6	-0.942\\
7	-0.951\\
8	-0.96\\
9	-0.968\\
10	-0.965\\
11	-0.96\\
12	-0.954\\
13	-1.06\\
14	-1.48\\
15	-1.72\\
16	-3.31\\
17	-3.82\\
18	-1.39\\
19	-0.948\\
20	-0.934\\
21	-0.926\\
22	-1\\
23	-1.08\\
24	-1.14\\
25	-1.32\\
26	-1.57\\
27	-1.02\\
28	-1.1\\
29	-1.12\\
30	-1.13\\
31	-1.14\\
};
%\addlegendentry-{data9}

\addplot [color=black,mark=*]
  table[row sep=crcr]{%
1	-0.109\\
2	-1.52\\
3	-1.55\\
4	-1.59\\
5	-1.63\\
6	-1.64\\
7	-1.66\\
8	-1.68\\
9	-1.69\\
10	-1.69\\
11	-1.69\\
12	-1.68\\
13	-1.88\\
14	-2.69\\
15	-3.19\\
16	-5.75\\
17	-6.6\\
18	-2.4\\
19	-1.65\\
20	-1.63\\
21	-1.63\\
22	-1.76\\
23	-1.91\\
24	-2.03\\
25	-2.37\\
26	-2.91\\
27	-1.8\\
28	-1.96\\
29	-1.99\\
30	-2.01\\
31	-2.02\\
};
%\addlegendentry-{data10}

\addplot [color=blue,mark=*]
  table[row sep=crcr]{%
1	-0.00819\\
2	-0.11\\
3	-0.122\\
4	-0.138\\
5	-0.154\\
6	-0.158\\
7	-0.162\\
8	-0.166\\
9	-0.169\\
10	-0.173\\
11	-0.183\\
12	-0.196\\
13	-0.178\\
14	-0.195\\
15	-0.199\\
16	-0.178\\
17	-0.159\\
18	-0.118\\
19	-0.142\\
20	-0.17\\
21	-0.187\\
22	-0.16\\
23	-0.177\\
24	-0.188\\
25	-0.198\\
26	-0.201\\
27	-0.176\\
28	-0.202\\
29	-0.201\\
30	-0.197\\
31	-0.194\\
};
%\addlegendentry-{data11}

\addplot [color=green,mark=*]
  table[row sep=crcr]{%
1	-0.0307\\
2	-0.425\\
3	-0.443\\
4	-0.465\\
5	-0.488\\
6	-0.494\\
7	-0.501\\
8	-0.507\\
9	-0.513\\
10	-0.517\\
11	-0.528\\
12	-0.54\\
13	-0.548\\
14	-0.673\\
15	-0.736\\
16	-1.34\\
17	-1.45\\
18	-0.602\\
19	-0.476\\
20	-0.503\\
21	-0.52\\
22	-0.509\\
23	-0.545\\
24	-0.572\\
25	-0.622\\
26	-0.676\\
27	-0.531\\
28	-0.577\\
29	-0.58\\
30	-0.578\\
31	-0.577\\
};
%\addlegendentry-{data12}

\addplot [color=red,mark=*]
  table[row sep=crcr]{%
1	-0.0534\\
2	-0.742\\
3	-0.765\\
4	-0.795\\
5	-0.828\\
6	-0.836\\
7	-0.847\\
8	-0.856\\
9	-0.864\\
10	-0.869\\
11	-0.879\\
12	-0.892\\
13	-0.931\\
14	-1.19\\
15	-1.33\\
16	-2.51\\
17	-2.78\\
18	-1.09\\
19	-0.816\\
20	-0.844\\
21	-0.86\\
22	-0.869\\
23	-0.93\\
24	-0.979\\
25	-1.08\\
26	-1.21\\
27	-0.899\\
28	-0.972\\
29	-0.982\\
30	-0.983\\
31	-0.983\\
};
%\addlegendentry-{data13}

\addplot [color=mycolor1,mark=*]
  table[row sep=crcr]{%
1	-0.0761\\
2	-1.06\\
3	-1.09\\
4	-1.13\\
5	-1.18\\
6	-1.19\\
7	-1.2\\
8	-1.22\\
9	-1.23\\
10	-1.23\\
11	-1.24\\
12	-1.26\\
13	-1.34\\
14	-1.78\\
15	-2.03\\
16	-3.61\\
17	-4.09\\
18	-1.58\\
19	-1.17\\
20	-1.2\\
21	-1.21\\
22	-1.25\\
23	-1.35\\
24	-1.43\\
25	-1.62\\
26	-1.88\\
27	-1.3\\
28	-1.41\\
29	-1.43\\
30	-1.43\\
31	-1.44\\
};
%\addlegendentry-{data14}

\addplot [color=black,mark=*]
  table[row sep=crcr]{%
1	-0.122\\
2	-1.7\\
3	-1.75\\
4	-1.81\\
5	-1.88\\
6	-1.89\\
7	-1.92\\
8	-1.94\\
9	-1.96\\
10	-1.97\\
11	-1.98\\
12	-1.99\\
13	-2.16\\
14	-3\\
15	-3.51\\
16	-6.05\\
17	-6.88\\
18	-2.59\\
19	-1.88\\
20	-1.9\\
21	-1.92\\
22	-2.01\\
23	-2.19\\
24	-2.33\\
25	-2.69\\
26	-3.23\\
27	-2.08\\
28	-2.28\\
29	-2.31\\
30	-2.32\\
31	-2.33\\
};
%\addlegendentry-{data15}

\addplot [color=blue,mark=*]
  table[row sep=crcr]{%
1	-0.00467\\
2	-0.0627\\
3	-0.0699\\
4	-0.0788\\
5	-0.0882\\
6	-0.0903\\
7	-0.0928\\
8	-0.0947\\
9	-0.0963\\
10	-0.099\\
11	-0.105\\
12	-0.112\\
13	-0.102\\
14	-0.111\\
15	-0.114\\
16	-0.102\\
17	-0.0906\\
18	-0.0676\\
19	-0.0813\\
20	-0.0972\\
21	-0.107\\
22	-0.0916\\
23	-0.101\\
24	-0.107\\
25	-0.113\\
26	-0.115\\
27	-0.101\\
28	-0.115\\
29	-0.115\\
30	-0.112\\
31	-0.111\\
};
%\addlegendentry-{data16}

\addplot [color=green,mark=*]
  table[row sep=crcr]{%
1	-0.0272\\
2	-0.377\\
3	-0.389\\
4	-0.405\\
5	-0.421\\
6	-0.426\\
7	-0.431\\
8	-0.436\\
9	-0.44\\
10	-0.442\\
11	-0.448\\
12	-0.455\\
13	-0.471\\
14	-0.588\\
15	-0.649\\
16	-1.26\\
17	-1.38\\
18	-0.55\\
19	-0.414\\
20	-0.429\\
21	-0.439\\
22	-0.439\\
23	-0.468\\
24	-0.49\\
25	-0.536\\
26	-0.589\\
27	-0.454\\
28	-0.489\\
29	-0.493\\
30	-0.493\\
31	-0.493\\
};
%\addlegendentry-{data17}

\addplot [color=red,mark=*]
  table[row sep=crcr]{%
1	-0.0497\\
2	-0.693\\
3	-0.711\\
4	-0.734\\
5	-0.76\\
6	-0.767\\
7	-0.776\\
8	-0.783\\
9	-0.79\\
10	-0.793\\
11	-0.799\\
12	-0.806\\
13	-0.853\\
14	-1.1\\
15	-1.24\\
16	-2.43\\
17	-2.71\\
18	-1.04\\
19	-0.753\\
20	-0.769\\
21	-0.778\\
22	-0.798\\
23	-0.853\\
24	-0.897\\
25	-0.996\\
26	-1.12\\
27	-0.822\\
28	-0.884\\
29	-0.894\\
30	-0.897\\
31	-0.898\\
};
%\addlegendentry-{data18}

\addplot [color=mycolor1,mark=*]
  table[row sep=crcr]{%
1	-0.0724\\
2	-1.01\\
3	-1.04\\
4	-1.07\\
5	-1.11\\
6	-1.12\\
7	-1.13\\
8	-1.14\\
9	-1.15\\
10	-1.16\\
11	-1.16\\
12	-1.17\\
13	-1.26\\
14	-1.69\\
15	-1.94\\
16	-3.52\\
17	-4.01\\
18	-1.53\\
19	-1.11\\
20	-1.12\\
21	-1.13\\
22	-1.18\\
23	-1.27\\
24	-1.35\\
25	-1.53\\
26	-1.79\\
27	-1.22\\
28	-1.32\\
29	-1.34\\
30	-1.35\\
31	-1.35\\
};
%\addlegendentry-{data19}

\addplot [color=black,mark=*]
  table[row sep=crcr]{%
1	-0.118\\
2	-1.65\\
3	-1.69\\
4	-1.74\\
5	-1.8\\
6	-1.82\\
7	-1.84\\
8	-1.87\\
9	-1.88\\
10	-1.89\\
11	-1.89\\
12	-1.9\\
13	-2.08\\
14	-2.91\\
15	-3.42\\
16	-5.96\\
17	-6.8\\
18	-2.54\\
19	-1.81\\
20	-1.83\\
21	-1.84\\
22	-1.94\\
23	-2.11\\
24	-2.25\\
25	-2.59\\
26	-3.14\\
27	-2\\
28	-2.19\\
29	-2.22\\
30	-2.23\\
31	-2.24\\
};
%\addlegendentry-{data20}

\addplot [color=blue,mark=*]
  table[row sep=crcr]{%
1	0.00301\\
2	0.0403\\
3	0.0449\\
4	0.0506\\
5	0.0566\\
6	0.058\\
7	0.0596\\
8	0.0608\\
9	0.0619\\
10	0.0636\\
11	0.0673\\
12	0.0719\\
13	0.0653\\
14	0.0716\\
15	0.0731\\
16	0.0654\\
17	0.0582\\
18	0.0434\\
19	0.0523\\
20	0.0624\\
21	0.0685\\
22	0.0589\\
23	0.065\\
24	0.0689\\
25	0.0728\\
26	0.0738\\
27	0.0647\\
28	0.0742\\
29	0.0737\\
30	0.0722\\
31	0.0713\\
};
%\addlegendentry-{data21}

\addplot [color=green,mark=*]
  table[row sep=crcr]{%
1	-0.0193\\
2	-0.273\\
3	-0.273\\
4	-0.274\\
5	-0.275\\
6	-0.276\\
7	-0.277\\
8	-0.278\\
9	-0.28\\
10	-0.278\\
11	-0.274\\
12	-0.27\\
13	-0.302\\
14	-0.402\\
15	-0.46\\
16	-1.09\\
17	-1.22\\
18	-0.437\\
19	-0.278\\
20	-0.268\\
21	-0.262\\
22	-0.287\\
23	-0.3\\
24	-0.312\\
25	-0.348\\
26	-0.398\\
27	-0.287\\
28	-0.298\\
29	-0.303\\
30	-0.307\\
31	-0.309\\
};
%\addlegendentry-{data22}

\addplot [color=red,mark=*]
  table[row sep=crcr]{%
1	-0.0418\\
2	-0.587\\
3	-0.593\\
4	-0.602\\
5	-0.612\\
6	-0.615\\
7	-0.62\\
8	-0.625\\
9	-0.629\\
10	-0.627\\
11	-0.623\\
12	-0.619\\
13	-0.683\\
14	-0.916\\
15	-1.05\\
16	-2.25\\
17	-2.55\\
18	-0.925\\
19	-0.616\\
20	-0.606\\
21	-0.6\\
22	-0.644\\
23	-0.683\\
24	-0.717\\
25	-0.806\\
26	-0.931\\
27	-0.653\\
28	-0.691\\
29	-0.702\\
30	-0.708\\
31	-0.712\\
};
%\addlegendentry-{data23}

\addplot [color=mycolor1,mark=*]
  table[row sep=crcr]{%
1	-0.0644\\
2	-0.903\\
3	-0.917\\
4	-0.936\\
5	-0.958\\
6	-0.964\\
7	-0.974\\
8	-0.983\\
9	-0.991\\
10	-0.989\\
11	-0.986\\
12	-0.981\\
13	-1.09\\
14	-1.51\\
15	-1.75\\
16	-3.33\\
17	-3.84\\
18	-1.41\\
19	-0.968\\
20	-0.958\\
21	-0.952\\
22	-1.03\\
23	-1.1\\
24	-1.17\\
25	-1.35\\
26	-1.6\\
27	-1.05\\
28	-1.13\\
29	-1.15\\
30	-1.16\\
31	-1.16\\
};
%\addlegendentry-{data24}

\addplot [color=black,mark=*]
  table[row sep=crcr]{%
1	-0.11\\
2	-1.54\\
3	-1.57\\
4	-1.61\\
5	-1.65\\
6	-1.66\\
7	-1.68\\
8	-1.7\\
9	-1.72\\
10	-1.72\\
11	-1.71\\
12	-1.71\\
13	-1.9\\
14	-2.71\\
15	-3.22\\
16	-5.78\\
17	-6.62\\
18	-2.41\\
19	-1.67\\
20	-1.66\\
21	-1.65\\
22	-1.78\\
23	-1.93\\
24	-2.06\\
25	-2.4\\
26	-2.93\\
27	-1.83\\
28	-1.99\\
29	-2.02\\
30	-2.04\\
31	-2.05\\
};
%\addlegendentry-{data25}

\addplot [color=blue,mark=*]
  table[row sep=crcr]{%
1	0.00327\\
2	0.0437\\
3	0.0487\\
4	0.055\\
5	0.0615\\
6	0.063\\
7	0.0647\\
8	0.066\\
9	0.0672\\
10	0.069\\
11	0.073\\
12	0.078\\
13	0.0709\\
14	0.0777\\
15	0.0793\\
16	0.071\\
17	0.0631\\
18	0.0471\\
19	0.0567\\
20	0.0677\\
21	0.0743\\
22	0.0639\\
23	0.0705\\
24	0.0748\\
25	0.079\\
26	0.0801\\
27	0.0702\\
28	0.0805\\
29	0.0799\\
30	0.0784\\
31	0.0773\\
};
%\addlegendentry-{data26}

\addplot [color=green,mark=*]
  table[row sep=crcr]{%
1	-0.0191\\
2	-0.269\\
3	-0.269\\
4	-0.269\\
5	-0.27\\
6	-0.271\\
7	-0.272\\
8	-0.273\\
9	-0.275\\
10	-0.273\\
11	-0.269\\
12	-0.264\\
13	-0.297\\
14	-0.396\\
15	-0.454\\
16	-1.08\\
17	-1.22\\
18	-0.433\\
19	-0.274\\
20	-0.263\\
21	-0.256\\
22	-0.282\\
23	-0.295\\
24	-0.307\\
25	-0.342\\
26	-0.392\\
27	-0.282\\
28	-0.292\\
29	-0.297\\
30	-0.301\\
31	-0.303\\
};
%\addlegendentry-{data27}

\addplot [color=red,mark=*]
  table[row sep=crcr]{%
1	-0.0416\\
2	-0.584\\
3	-0.59\\
4	-0.598\\
5	-0.607\\
6	-0.61\\
7	-0.615\\
8	-0.62\\
9	-0.624\\
10	-0.622\\
11	-0.618\\
12	-0.613\\
13	-0.678\\
14	-0.91\\
15	-1.04\\
16	-2.25\\
17	-2.54\\
18	-0.922\\
19	-0.612\\
20	-0.601\\
21	-0.595\\
22	-0.64\\
23	-0.678\\
24	-0.711\\
25	-0.8\\
26	-0.925\\
27	-0.648\\
28	-0.685\\
29	-0.696\\
30	-0.703\\
31	-0.706\\
};
%\addlegendentry-{data28}

\addplot [color=mycolor1,mark=*]
  table[row sep=crcr]{%
1	-0.0642\\
2	-0.9\\
3	-0.914\\
4	-0.932\\
5	-0.954\\
6	-0.96\\
7	-0.969\\
8	-0.978\\
9	-0.986\\
10	-0.984\\
11	-0.98\\
12	-0.975\\
13	-1.08\\
14	-1.5\\
15	-1.75\\
16	-3.33\\
17	-3.83\\
18	-1.41\\
19	-0.964\\
20	-0.953\\
21	-0.946\\
22	-1.02\\
23	-1.1\\
24	-1.17\\
25	-1.34\\
26	-1.59\\
27	-1.04\\
28	-1.12\\
29	-1.14\\
30	-1.15\\
31	-1.16\\
};
%\addlegendentry-{data29}

\addplot [color=black,mark=*]
  table[row sep=crcr]{%
1	-0.109\\
2	-1.53\\
3	-1.56\\
4	-1.6\\
5	-1.65\\
6	-1.66\\
7	-1.68\\
8	-1.7\\
9	-1.71\\
10	-1.71\\
11	-1.71\\
12	-1.7\\
13	-1.9\\
14	-2.71\\
15	-3.21\\
16	-5.77\\
17	-6.62\\
18	-2.41\\
19	-1.66\\
20	-1.65\\
21	-1.65\\
22	-1.78\\
23	-1.93\\
24	-2.06\\
25	-2.39\\
26	-2.93\\
27	-1.82\\
28	-1.98\\
29	-2.02\\
30	-2.03\\
31	-2.04\\
};
%\addlegendentry-{data30}

\addplot [color=blue,mark=*]
  table[row sep=crcr]{%
1	0.00356\\
2	0.0476\\
3	0.0531\\
4	0.0599\\
5	0.0669\\
6	0.0686\\
7	0.0704\\
8	0.0719\\
9	0.0731\\
10	0.0751\\
11	0.0795\\
12	0.0849\\
13	0.0772\\
14	0.0847\\
15	0.0864\\
16	0.0773\\
17	0.0688\\
18	0.0513\\
19	0.0618\\
20	0.0738\\
21	0.081\\
22	0.0696\\
23	0.0768\\
24	0.0814\\
25	0.086\\
26	0.0872\\
27	0.0764\\
28	0.0877\\
29	0.0871\\
30	0.0854\\
31	0.0842\\
};
%\addlegendentry-{data31}

\addplot [color=green,mark=*]
  table[row sep=crcr]{%
1	-0.0188\\
2	-0.265\\
3	-0.265\\
4	-0.264\\
5	-0.265\\
6	-0.265\\
7	-0.266\\
8	-0.267\\
9	-0.268\\
10	-0.266\\
11	-0.262\\
12	-0.257\\
13	-0.29\\
14	-0.389\\
15	-0.446\\
16	-1.07\\
17	-1.21\\
18	-0.429\\
19	-0.269\\
20	-0.257\\
21	-0.25\\
22	-0.276\\
23	-0.288\\
24	-0.3\\
25	-0.335\\
26	-0.385\\
27	-0.275\\
28	-0.284\\
29	-0.29\\
30	-0.293\\
31	-0.296\\
};
%\addlegendentry-{data32}

\addplot [color=red,mark=*]
  table[row sep=crcr]{%
1	-0.0413\\
2	-0.58\\
3	-0.585\\
4	-0.592\\
5	-0.602\\
6	-0.604\\
7	-0.609\\
8	-0.613\\
9	-0.618\\
10	-0.616\\
11	-0.611\\
12	-0.606\\
13	-0.671\\
14	-0.903\\
15	-1.04\\
16	-2.24\\
17	-2.53\\
18	-0.917\\
19	-0.607\\
20	-0.595\\
21	-0.587\\
22	-0.634\\
23	-0.671\\
24	-0.704\\
25	-0.793\\
26	-0.918\\
27	-0.641\\
28	-0.677\\
29	-0.689\\
30	-0.695\\
31	-0.699\\
};
%\addlegendentry-{data33}

\addplot [color=mycolor1,mark=*]
  table[row sep=crcr]{%
1	-0.0639\\
2	-0.895\\
3	-0.909\\
4	-0.927\\
5	-0.948\\
6	-0.954\\
7	-0.963\\
8	-0.972\\
9	-0.98\\
10	-0.978\\
11	-0.973\\
12	-0.968\\
13	-1.08\\
14	-1.49\\
15	-1.74\\
16	-3.32\\
17	-3.83\\
18	-1.4\\
19	-0.959\\
20	-0.946\\
21	-0.939\\
22	-1.02\\
23	-1.09\\
24	-1.16\\
25	-1.33\\
26	-1.59\\
27	-1.04\\
28	-1.11\\
29	-1.13\\
30	-1.15\\
31	-1.15\\
};
%\addlegendentry-{data34}

\addplot [color=black,mark=*]
  table[row sep=crcr]{%
1	-0.109\\
2	-1.53\\
3	-1.56\\
4	-1.6\\
5	-1.64\\
6	-1.65\\
7	-1.67\\
8	-1.69\\
9	-1.71\\
10	-1.7\\
11	-1.7\\
12	-1.69\\
13	-1.89\\
14	-2.7\\
15	-3.2\\
16	-5.76\\
17	-6.61\\
18	-2.41\\
19	-1.66\\
20	-1.65\\
21	-1.64\\
22	-1.77\\
23	-1.92\\
24	-2.05\\
25	-2.38\\
26	-2.92\\
27	-1.82\\
28	-1.97\\
29	-2.01\\
30	-2.03\\
31	-2.04\\
};
%\addlegendentry-{data35}

\addplot [color=blue,mark=*]
  table[row sep=crcr]{%
1	0.000656\\
2	0.00874\\
3	0.00976\\
4	0.011\\
5	0.0123\\
6	0.0126\\
7	0.0129\\
8	0.0132\\
9	0.0134\\
10	0.0138\\
11	0.0146\\
12	0.0156\\
13	0.0142\\
14	0.0155\\
15	0.0159\\
16	0.0142\\
17	0.0126\\
18	0.00942\\
19	0.0114\\
20	0.0136\\
21	0.0149\\
22	0.0128\\
23	0.0141\\
24	0.015\\
25	0.0158\\
26	0.016\\
27	0.0141\\
28	0.0161\\
29	0.016\\
30	0.0157\\
31	0.0155\\
};
%\addlegendentry-{data36}

\addplot [color=green,mark=*]
  table[row sep=crcr]{%
1	-0.0218\\
2	-0.305\\
3	-0.309\\
4	-0.314\\
5	-0.32\\
6	-0.322\\
7	-0.324\\
8	-0.327\\
9	-0.329\\
10	-0.329\\
11	-0.328\\
12	-0.327\\
13	-0.354\\
14	-0.459\\
15	-0.518\\
16	-1.14\\
17	-1.27\\
18	-0.472\\
19	-0.32\\
20	-0.318\\
21	-0.316\\
22	-0.334\\
23	-0.352\\
24	-0.367\\
25	-0.406\\
26	-0.457\\
27	-0.338\\
28	-0.357\\
29	-0.362\\
30	-0.364\\
31	-0.365\\
};
%\addlegendentry-{data37}

\addplot [color=red,mark=*]
  table[row sep=crcr]{%
1	-0.0443\\
2	-0.62\\
3	-0.63\\
4	-0.643\\
5	-0.658\\
6	-0.662\\
7	-0.668\\
8	-0.674\\
9	-0.679\\
10	-0.678\\
11	-0.678\\
12	-0.677\\
13	-0.735\\
14	-0.974\\
15	-1.11\\
16	-2.31\\
17	-2.6\\
18	-0.961\\
19	-0.659\\
20	-0.656\\
21	-0.655\\
22	-0.692\\
23	-0.735\\
24	-0.772\\
25	-0.865\\
26	-0.991\\
27	-0.705\\
28	-0.751\\
29	-0.761\\
30	-0.766\\
31	-0.769\\
};
%\addlegendentry-{data38}

\addplot [color=mycolor1,mark=*]
  table[row sep=crcr]{%
1	-0.0669\\
2	-0.936\\
3	-0.955\\
4	-0.978\\
5	-1\\
6	-1.01\\
7	-1.02\\
8	-1.03\\
9	-1.04\\
10	-1.04\\
11	-1.04\\
12	-1.04\\
13	-1.14\\
14	-1.56\\
15	-1.81\\
16	-3.39\\
17	-3.89\\
18	-1.45\\
19	-1.01\\
20	-1.01\\
21	-1.01\\
22	-1.07\\
23	-1.16\\
24	-1.23\\
25	-1.4\\
26	-1.66\\
27	-1.1\\
28	-1.19\\
29	-1.21\\
30	-1.22\\
31	-1.22\\
};
%\addlegendentry-{data39}

\addplot [color=black,mark=*]
  table[row sep=crcr]{%
1	-0.112\\
2	-1.57\\
3	-1.61\\
4	-1.65\\
5	-1.7\\
6	-1.71\\
7	-1.73\\
8	-1.75\\
9	-1.77\\
10	-1.77\\
11	-1.77\\
12	-1.77\\
13	-1.96\\
14	-2.78\\
15	-3.28\\
16	-5.83\\
17	-6.68\\
18	-2.45\\
19	-1.71\\
20	-1.71\\
21	-1.71\\
22	-1.83\\
23	-1.99\\
24	-2.12\\
25	-2.46\\
26	-3\\
27	-1.88\\
28	-2.05\\
29	-2.08\\
30	-2.1\\
31	-2.11\\
};
%\addlegendentry-{data40}

\addplot [color=blue,mark=*]
  table[row sep=crcr]{%
1	0.00482\\
2	0.0643\\
3	0.0717\\
4	0.0809\\
5	0.0904\\
6	0.0926\\
7	0.0952\\
8	0.0971\\
9	0.0988\\
10	0.102\\
11	0.107\\
12	0.115\\
13	0.104\\
14	0.114\\
15	0.117\\
16	0.104\\
17	0.0929\\
18	0.0693\\
19	0.0835\\
20	0.0997\\
21	0.109\\
22	0.094\\
23	0.104\\
24	0.11\\
25	0.116\\
26	0.118\\
27	0.103\\
28	0.118\\
29	0.118\\
30	0.115\\
31	0.114\\
};
%\addlegendentry-{data41}

\addplot [color=green,mark=*]
  table[row sep=crcr]{%
1	-0.0176\\
2	-0.248\\
3	-0.246\\
4	-0.243\\
5	-0.241\\
6	-0.241\\
7	-0.241\\
8	-0.242\\
9	-0.243\\
10	-0.24\\
11	-0.234\\
12	-0.227\\
13	-0.263\\
14	-0.359\\
15	-0.416\\
16	-1.05\\
17	-1.19\\
18	-0.411\\
19	-0.247\\
20	-0.231\\
21	-0.221\\
22	-0.251\\
23	-0.261\\
24	-0.271\\
25	-0.304\\
26	-0.354\\
27	-0.248\\
28	-0.254\\
29	-0.259\\
30	-0.263\\
31	-0.266\\
};
%\addlegendentry-{data42}

\addplot [color=red,mark=*]
  table[row sep=crcr]{%
1	-0.04\\
2	-0.563\\
3	-0.566\\
4	-0.571\\
5	-0.578\\
6	-0.58\\
7	-0.584\\
8	-0.588\\
9	-0.592\\
10	-0.589\\
11	-0.583\\
12	-0.576\\
13	-0.643\\
14	-0.873\\
15	-1.01\\
16	-2.21\\
17	-2.51\\
18	-0.899\\
19	-0.585\\
20	-0.569\\
21	-0.559\\
22	-0.609\\
23	-0.644\\
24	-0.675\\
25	-0.762\\
26	-0.887\\
27	-0.614\\
28	-0.646\\
29	-0.658\\
30	-0.665\\
31	-0.669\\
};
%\addlegendentry-{data43}

\addplot [color=mycolor1,mark=*]
  table[row sep=crcr]{%
1	-0.0626\\
2	-0.878\\
3	-0.89\\
4	-0.905\\
5	-0.924\\
6	-0.929\\
7	-0.938\\
8	-0.946\\
9	-0.954\\
10	-0.951\\
11	-0.945\\
12	-0.938\\
13	-1.05\\
14	-1.46\\
15	-1.71\\
16	-3.29\\
17	-3.8\\
18	-1.38\\
19	-0.937\\
20	-0.92\\
21	-0.911\\
22	-0.991\\
23	-1.07\\
24	-1.13\\
25	-1.3\\
26	-1.56\\
27	-1.01\\
28	-1.08\\
29	-1.1\\
30	-1.11\\
31	-1.12\\
};
%\addlegendentry-{data44}

\addplot [color=black,mark=*]
  table[row sep=crcr]{%
1	-0.108\\
2	-1.51\\
3	-1.54\\
4	-1.58\\
5	-1.62\\
6	-1.63\\
7	-1.65\\
8	-1.66\\
9	-1.68\\
10	-1.68\\
11	-1.67\\
12	-1.66\\
13	-1.86\\
14	-2.67\\
15	-3.17\\
16	-5.73\\
17	-6.59\\
18	-2.39\\
19	-1.64\\
20	-1.62\\
21	-1.61\\
22	-1.75\\
23	-1.89\\
24	-2.02\\
25	-2.35\\
26	-2.89\\
27	-1.79\\
28	-1.94\\
29	-1.98\\
30	-2\\
31	-2.01\\
};
%\addlegendentry-{data45}

\addplot [color=blue,mark=*]
  table[row sep=crcr]{%
1	0.00607\\
2	0.0811\\
3	0.0905\\
4	0.102\\
5	0.114\\
6	0.117\\
7	0.12\\
8	0.123\\
9	0.125\\
10	0.128\\
11	0.136\\
12	0.145\\
13	0.132\\
14	0.144\\
15	0.147\\
16	0.132\\
17	0.117\\
18	0.0875\\
19	0.105\\
20	0.126\\
21	0.138\\
22	0.119\\
23	0.131\\
24	0.139\\
25	0.147\\
26	0.149\\
27	0.13\\
28	0.15\\
29	0.148\\
30	0.146\\
31	0.144\\
};
%\addlegendentry-{data46}

\addplot [color=green,mark=*]
  table[row sep=crcr]{%
1	-0.0163\\
2	-0.231\\
3	-0.227\\
4	-0.222\\
5	-0.217\\
6	-0.216\\
7	-0.216\\
8	-0.216\\
9	-0.216\\
10	-0.213\\
11	-0.205\\
12	-0.196\\
13	-0.235\\
14	-0.329\\
15	-0.385\\
16	-1.02\\
17	-1.16\\
18	-0.392\\
19	-0.225\\
20	-0.204\\
21	-0.192\\
22	-0.226\\
23	-0.233\\
24	-0.242\\
25	-0.273\\
26	-0.322\\
27	-0.221\\
28	-0.222\\
29	-0.228\\
30	-0.233\\
31	-0.236\\
};
%\addlegendentry-{data47}

\addplot [color=red,mark=*]
  table[row sep=crcr]{%
1	-0.0387\\
2	-0.545\\
3	-0.547\\
4	-0.549\\
5	-0.553\\
6	-0.555\\
7	-0.558\\
8	-0.562\\
9	-0.565\\
10	-0.561\\
11	-0.554\\
12	-0.545\\
13	-0.615\\
14	-0.842\\
15	-0.974\\
16	-2.18\\
17	-2.48\\
18	-0.879\\
19	-0.562\\
20	-0.542\\
21	-0.529\\
22	-0.584\\
23	-0.616\\
24	-0.646\\
25	-0.731\\
26	-0.855\\
27	-0.586\\
28	-0.615\\
29	-0.626\\
30	-0.634\\
31	-0.638\\
};
%\addlegendentry-{data48}

\addplot [color=mycolor1,mark=*]
  table[row sep=crcr]{%
1	-0.0612\\
2	-0.861\\
3	-0.87\\
4	-0.883\\
5	-0.899\\
6	-0.904\\
7	-0.912\\
8	-0.92\\
9	-0.927\\
10	-0.923\\
11	-0.916\\
12	-0.907\\
13	-1.02\\
14	-1.43\\
15	-1.68\\
16	-3.26\\
17	-3.77\\
18	-1.36\\
19	-0.914\\
20	-0.893\\
21	-0.881\\
22	-0.965\\
23	-1.04\\
24	-1.1\\
25	-1.27\\
26	-1.52\\
27	-0.981\\
28	-1.05\\
29	-1.07\\
30	-1.08\\
31	-1.09\\
};
%\addlegendentry-{data49}

\addplot [color=black,mark=*]
  table[row sep=crcr]{%
1	-0.106\\
2	-1.49\\
3	-1.52\\
4	-1.55\\
5	-1.59\\
6	-1.6\\
7	-1.62\\
8	-1.64\\
9	-1.65\\
10	-1.65\\
11	-1.64\\
12	-1.63\\
13	-1.83\\
14	-2.64\\
15	-3.14\\
16	-5.7\\
17	-6.56\\
18	-2.37\\
19	-1.61\\
20	-1.59\\
21	-1.58\\
22	-1.72\\
23	-1.86\\
24	-1.99\\
25	-2.32\\
26	-2.85\\
27	-1.76\\
28	-1.91\\
29	-1.94\\
30	-1.96\\
31	-1.97\\
};
%\addlegendentry-{data50}

\end{axis}

==> pics/sensorPartPlacementVariousNumber.tikz <==
\begin{axis}[%
width=12in,
height=3in,
scale only axis,
xmin=1,
xmax=31,
ymin=1,
ymax=10,
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
ymajorgrids,
xmajorgrids,
xtick={1 , 2,...,31},
ytick={2,3,...,10},
label style={font=\large},
tick label style={font=\large},
xlabel={\Large selected nodes},
ylabel={\Large number of sensors},
legend pos=north west
]
\addplot[only marks,mark=*,mark options={},mark size=5pt,color=blue] plot table[row sep=crcr]{%
4 2\\
31 2\\
31 3\\
12 3\\
26 3\\
22 4\\  
26 4\\  
12 4\\  
31 4\\
8 5\\  
27 5\\  
26 5\\  
12 5\\  
31 5\\
12 6\\   
8 6\\  
27 6\\  
13 6\\  
26 6\\  
31 6\\
14 7\\  
 8 7\\  
12 7\\  
28 7\\  
26 7\\  
13 7\\  
31 7\\
8 8\\  
14 8\\  
7 8\\  
12 8\\  
26 8\\  
29 8\\  
13 8\\  
31 8\\
27 9\\  
28 9\\  
29 9\\   
7 9\\  
15 9\\  
12 9\\  
30 9\\  
13 9\\  
31 9\\
27 10\\  
28 10\\  
29 10\\  
30 10\\   
7 10\\  
15 10\\  
12 10\\  
13 10\\  
14 10\\  
31 10\\
};

\addplot[only marks,mark=o,mark options={},mark size=10pt,color=blue,line width=2pt] plot table[row sep=crcr]{%
4 2\\
12 2\\
29 3\\
12 3\\
15 3\\
9 4\\  
30 4\\  
12 4\\  
15 4\\
29 5\\  
31 5\\  
9 5\\  
8 5\\  
12 5\\
10 6\\   
31 6\\  
9 6\\  
8 6\\  
12 6\\  
24 6\\
9 7\\  
28 7\\  
12 7\\  
31 7\\  
24 7\\  
7 7\\  
25 7\\
7 8\\  
28 8\\  
12 8\\  
26 8\\  
31 8\\  
29 8\\  
25 8\\  
24 8\\
7 9\\  
12 9\\  
28 9\\   
26 9\\  
29 9\\  
24 9\\  
25 9\\  
31 9\\  
30 9\\
15 10\\  
23 10\\  
28 10\\  
24 10\\   
25 10\\  
26 10\\  
29 10\\  
14 10\\  
30 10\\  
31 10\\
};
\addlegendentry{\huge ~~case (a)}
\addlegendentry{\huge ~~case (b)}
\end{axis}


==> pics/sensorPlacementVariousNumber.tikz <==
\pgfplotsset{every tick label/.append style={font=\LARGE}}

\begin{axis}[%
width=12in,
height=3in,
scale only axis,
xmin=1,
xmax=31,
ymin=1,
ymax=10,
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
ymajorgrids,
xmajorgrids,
xtick={1 , 2,...,31},
ytick={2,3,...,10},
yticklabel style={xshift=-2em},
ylabel style={yshift=2em},
label style={font=\Huge},
xlabel={\Huge selected nodes},
ylabel={\Huge number of sensors},
legend style={at={(1,0)},anchor=north east}
]
\addplot[only marks,mark=*,mark options={},mark size=5pt,color=blue] plot table[row sep=crcr]{%
8 2\\16 2\\9 3\\16 3\\22 3\\7 4\\16 4\\17 4\\20 4\\6 5\\16 5\\17 5\\19 5\\24 5\\6 6\\15 6\\16 6\\17 6\\19 6\\24 6\\6 7\\15 7\\16 7\\17 7\\20 7\\23 7\\24 7\\3 8\\7 8\\15 8\\16 8\\17 8\\19 8\\23 8\\28 8\\3 9\\6 9\\8 9\\15 9\\16 9\\17 9\\19 9\\23 9\\24 9\\3 10\\6 10\\10 10\\15 10\\16 10\\17 10\\20 10\\23 10\\24 10\\28 10\\
};

\addplot[only marks,mark=o,mark options={},mark size=10pt,color=blue,line width=2pt] plot table[row sep=crcr]{%
13 2\\26 2\\13 3\\19 3\\26 3\\2 4\\13 4\\20 4\\26 4\\1 5\\13 5\\20 5\\26 5\\31 5\\1 6\\2 6\\3 6\\20 6\\26 6\\31 6\\1 7\\2 7\\3 7\\4 7\\20 7\\26 7\\31 7\\1 8\\2 8\\3 8\\4 8\\5 8\\20 8\\26 8\\31 8\\1 9\\2 9\\3 9\\4 9\\5 9\\6 9\\20 9\\26 9\\31 9\\1 10\\2 10\\3 10\\4 10\\5 10\\6 10\\7 10\\20 10\\26 10\\31 10\\
};

\addplot[only marks,mark=x,mark options={},mark size=10pt,color=blue,line width=2pt] plot table[row sep=crcr]{%
1 2\\28 2\\1 3\\2 3\\28 3\\1 4\\2 4\\3 4\\28 4\\1 5\\2 5\\3 5\\10 5\\28 5\\1 6\\2 6\\3 6\\10 6\\28 6\\31 6\\1 7\\2 7\\3 7\\10 7\\18 7\\28 7\\31 7\\1 8\\2 8\\3 8\\10 8\\18 8\\19 8\\28 8\\31 8\\1 9\\2 9\\3 9\\10 9\\18 9\\19 9\\20 9\\28 9\\31 9\\1 10\\2 10\\3 10\\10 10\\11 10\\18 10\\19 10\\20 10\\28 10\\31 10\\
};

% \addlegendentry{\Huge ~~MTC}
% \addlegendentry{\Huge ~~MSC}
% \addlegendentry{\Huge ~~Graph-GS}
\end{axis}


==> pics/sensorPlacementWithDetail.tikz <==
\pgfplotsset{every tick label/.append style={font=\huge}}

\begin{axis}[%
width=12in,
height=6in,
scale only axis,
xmin=1,
xmax=496,
ymin=1,
ymax=31,
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
ymajorgrids,
xmajorgrids,
xtick={1 ,   32,    63 ,   94,   125,   156,   187,   218,   249,   280,   311,   342,   373,   404,   435,   466,496},
ytick={1,3,...,31},
xlabel={\Huge residuals},
ylabel={\Huge dictionary atoms},
]
\addplot[only marks,mark=*,mark options={},mark size=1.5pt,color=blue] plot table[row sep=crcr]{%
1	3\\
1	4\\
1	5\\
1	7\\
2	1\\
2	3\\
2	4\\
2	5\\
3	2\\
3	3\\
3	7\\
3	12\\
4	2\\
4	3\\
4	4\\
4	12\\
5	2\\
5	3\\
5	7\\
5	12\\
6	3\\
6	4\\
6	5\\
6	7\\
7	4\\
7	7\\
7	12\\
7	15\\
8	4\\
8	7\\
8	12\\
8	15\\
9	3\\
9	4\\
9	5\\
9	7\\
10	1\\
10	2\\
10	3\\
10	4\\
11	3\\
11	4\\
11	5\\
11	7\\
12	4\\
12	5\\
12	7\\
12	12\\
13	4\\
13	7\\
13	12\\
13	14\\
14	3\\
14	4\\
14	5\\
14	7\\
15	1\\
15	3\\
15	4\\
15	5\\
16	1\\
16	2\\
16	3\\
16	12\\
17	2\\
17	3\\
17	4\\
17	12\\
18	4\\
18	7\\
18	12\\
18	15\\
19	2\\
19	3\\
19	7\\
19	12\\
20	3\\
20	4\\
20	5\\
20	7\\
21	3\\
21	4\\
21	5\\
21	7\\
22	2\\
22	3\\
22	4\\
22	12\\
23	3\\
23	4\\
23	5\\
23	6\\
24	2\\
24	3\\
24	7\\
24	12\\
25	3\\
25	4\\
25	5\\
25	6\\
26	4\\
26	5\\
26	7\\
26	12\\
27	3\\
27	4\\
27	5\\
27	7\\
28	3\\
28	4\\
28	5\\
28	7\\
29	3\\
29	4\\
29	5\\
29	7\\
30	3\\
30	4\\
30	5\\
30	7\\
31	3\\
31	4\\
31	5\\
31	7\\
32	2\\
32	3\\
32	4\\
32	12\\
33	3\\
33	4\\
33	5\\
33	6\\
34	3\\
34	4\\
34	5\\
34	6\\
35	3\\
35	4\\
35	5\\
35	6\\
36	3\\
36	4\\
36	5\\
36	6\\
37	3\\
37	4\\
37	5\\
37	6\\
38	3\\
38	4\\
38	5\\
38	6\\
39	3\\
39	4\\
39	5\\
39	6\\
40	3\\
40	4\\
40	5\\
40	6\\
41	3\\
41	4\\
41	5\\
41	6\\
42	3\\
42	4\\
42	5\\
42	6\\
43	3\\
43	4\\
43	5\\
43	6\\
44	3\\
44	4\\
44	5\\
44	6\\
45	3\\
45	4\\
45	5\\
45	6\\
46	3\\
46	4\\
46	5\\
46	6\\
47	3\\
47	4\\
47	5\\
47	6\\
48	3\\
48	4\\
48	5\\
48	6\\
49	4\\
49	5\\
49	6\\
49	7\\
50	4\\
50	5\\
50	6\\
50	7\\
51	4\\
51	5\\
51	6\\
51	7\\
52	4\\
52	5\\
52	6\\
52	7\\
53	4\\
53	5\\
53	6\\
53	7\\
54	4\\
54	5\\
54	6\\
54	7\\
55	4\\
55	5\\
55	6\\
55	7\\
56	4\\
56	5\\
56	6\\
56	7\\
57	4\\
57	5\\
57	6\\
57	7\\
58	4\\
58	5\\
58	6\\
58	7\\
59	4\\
59	5\\
59	6\\
59	7\\
60	4\\
60	5\\
60	6\\
60	7\\
61	4\\
61	5\\
61	6\\
61	7\\
62	4\\
62	5\\
62	6\\
62	7\\
63	4\\
63	5\\
63	6\\
63	7\\
64	4\\
64	5\\
64	6\\
64	7\\
65	5\\
65	6\\
65	7\\
65	8\\
66	5\\
66	6\\
66	7\\
66	8\\
67	5\\
67	6\\
67	7\\
67	8\\
68	5\\
68	6\\
68	7\\
68	8\\
69	5\\
69	6\\
69	7\\
69	8\\
70	5\\
70	6\\
70	7\\
70	8\\
71	5\\
71	6\\
71	7\\
71	8\\
72	5\\
72	6\\
72	7\\
72	8\\
73	5\\
73	6\\
73	7\\
73	8\\
74	5\\
74	6\\
74	7\\
74	8\\
75	5\\
75	6\\
75	7\\
75	8\\
76	5\\
76	6\\
76	7\\
76	8\\
77	5\\
77	6\\
77	7\\
77	8\\
78	5\\
78	6\\
78	7\\
78	8\\
79	5\\
79	6\\
79	7\\
79	8\\
80	5\\
80	6\\
80	7\\
80	8\\
81	6\\
81	7\\
81	8\\
81	12\\
82	6\\
82	7\\
82	8\\
82	12\\
83	6\\
83	7\\
83	8\\
83	12\\
84	6\\
84	7\\
84	8\\
84	10\\
85	6\\
85	7\\
85	8\\
85	10\\
86	6\\
86	7\\
86	8\\
86	9\\
87	6\\
87	7\\
87	8\\
87	12\\
88	6\\
88	7\\
88	8\\
88	12\\
89	6\\
89	7\\
89	8\\
89	12\\
90	6\\
90	7\\
90	8\\
90	12\\
91	6\\
91	7\\
91	8\\
91	9\\
92	6\\
92	7\\
92	8\\
92	9\\
93	6\\
93	7\\
93	8\\
93	9\\
94	6\\
94	7\\
94	8\\
94	9\\
95	6\\
95	7\\
95	8\\
95	12\\
96	6\\
96	7\\
96	8\\
96	9\\
97	7\\
97	8\\
97	9\\
97	12\\
98	7\\
98	8\\
98	9\\
98	10\\
99	7\\
99	8\\
99	9\\
99	12\\
100	7\\
100	8\\
100	9\\
100	10\\
101	7\\
101	8\\
101	9\\
101	10\\
102	7\\
102	8\\
102	9\\
102	10\\
103	7\\
103	8\\
103	9\\
103	12\\
104	7\\
104	8\\
104	9\\
104	12\\
105	7\\
105	8\\
105	9\\
105	12\\
106	7\\
106	8\\
106	9\\
106	10\\
107	7\\
107	8\\
107	9\\
107	10\\
108	7\\
108	8\\
108	9\\
108	12\\
109	7\\
109	8\\
109	9\\
109	12\\
110	7\\
110	8\\
110	10\\
110	12\\
111	7\\
111	8\\
111	9\\
111	10\\
112	7\\
112	8\\
112	9\\
112	10\\
113	8\\
113	9\\
113	10\\
113	12\\
114	8\\
114	9\\
114	10\\
114	12\\
115	8\\
115	9\\
115	10\\
115	12\\
116	8\\
116	9\\
116	10\\
116	12\\
117	8\\
117	9\\
117	10\\
117	12\\
118	8\\
118	9\\
118	10\\
118	12\\
119	8\\
119	9\\
119	10\\
119	12\\
120	8\\
120	9\\
120	10\\
120	12\\
121	8\\
121	9\\
121	10\\
121	12\\
122	8\\
122	9\\
122	10\\
122	12\\
123	8\\
123	9\\
123	10\\
123	12\\
124	8\\
124	9\\
124	10\\
124	12\\
125	8\\
125	9\\
125	10\\
125	12\\
126	8\\
126	9\\
126	10\\
126	12\\
127	8\\
127	9\\
127	10\\
127	12\\
128	8\\
128	9\\
128	10\\
128	12\\
129	9\\
129	10\\
129	11\\
129	12\\
130	9\\
130	10\\
130	11\\
130	12\\
131	9\\
131	10\\
131	11\\
131	12\\
132	9\\
132	10\\
132	11\\
132	12\\
133	9\\
133	10\\
133	11\\
133	12\\
134	9\\
134	10\\
134	11\\
134	12\\
135	9\\
135	10\\
135	11\\
135	12\\
136	9\\
136	10\\
136	11\\
136	12\\
137	9\\
137	10\\
137	11\\
137	12\\
138	9\\
138	10\\
138	11\\
138	12\\
139	9\\
139	10\\
139	11\\
139	12\\
140	9\\
140	10\\
140	11\\
140	12\\
141	9\\
141	10\\
141	11\\
141	12\\
142	9\\
142	10\\
142	11\\
142	12\\
143	9\\
143	10\\
143	11\\
143	12\\
144	9\\
144	10\\
144	11\\
144	12\\
145	9\\
145	10\\
145	11\\
145	12\\
146	9\\
146	10\\
146	11\\
146	12\\
147	9\\
147	10\\
147	11\\
147	12\\
148	9\\
148	10\\
148	11\\
148	12\\
149	9\\
149	10\\
149	11\\
149	12\\
150	9\\
150	10\\
150	11\\
150	12\\
151	9\\
151	10\\
151	11\\
151	12\\
152	9\\
152	10\\
152	11\\
152	12\\
153	9\\
153	10\\
153	11\\
153	12\\
154	9\\
154	10\\
154	11\\
154	12\\
155	9\\
155	10\\
155	11\\
155	12\\
156	9\\
156	10\\
156	11\\
156	12\\
157	9\\
157	10\\
157	11\\
157	12\\
158	9\\
158	10\\
158	11\\
158	12\\
159	9\\
159	10\\
159	11\\
159	12\\
160	9\\
160	10\\
160	11\\
160	12\\
161	9\\
161	10\\
161	11\\
161	12\\
162	9\\
162	10\\
162	11\\
162	12\\
163	9\\
163	10\\
163	11\\
163	12\\
164	9\\
164	10\\
164	11\\
164	12\\
165	9\\
165	10\\
165	11\\
165	12\\
166	9\\
166	10\\
166	11\\
166	12\\
167	9\\
167	10\\
167	11\\
167	12\\
168	9\\
168	10\\
168	11\\
168	12\\
169	9\\
169	10\\
169	11\\
169	12\\
170	9\\
170	10\\
170	11\\
170	12\\
171	9\\
171	10\\
171	11\\
171	12\\
172	9\\
172	10\\
172	11\\
172	12\\
173	9\\
173	10\\
173	11\\
173	12\\
174	9\\
174	10\\
174	11\\
174	12\\
175	9\\
175	10\\
175	11\\
175	12\\
176	9\\
176	10\\
176	11\\
176	12\\
177	9\\
177	10\\
177	11\\
177	12\\
178	9\\
178	10\\
178	11\\
178	12\\
179	9\\
179	10\\
179	11\\
179	12\\
180	9\\
180	10\\
180	11\\
180	12\\
181	9\\
181	10\\
181	11\\
181	12\\
182	9\\
182	10\\
182	11\\
182	12\\
183	9\\
183	10\\
183	11\\
183	12\\
184	9\\
184	10\\
184	11\\
184	12\\
185	9\\
185	10\\
185	11\\
185	12\\
186	9\\
186	10\\
186	11\\
186	12\\
187	9\\
187	10\\
187	11\\
187	12\\
188	9\\
188	10\\
188	11\\
188	12\\
189	9\\
189	10\\
189	11\\
189	12\\
190	9\\
190	10\\
190	11\\
190	12\\
191	9\\
191	10\\
191	11\\
191	12\\
192	9\\
192	10\\
192	11\\
192	12\\
193	9\\
193	12\\
193	13\\
193	14\\
194	9\\
194	12\\
194	13\\
194	14\\
195	9\\
195	12\\
195	13\\
195	14\\
196	9\\
196	10\\
196	13\\
196	14\\
197	9\\
197	12\\
197	13\\
197	14\\
198	9\\
198	10\\
198	13\\
198	14\\
199	9\\
199	12\\
199	13\\
199	14\\
200	12\\
200	13\\
200	14\\
200	15\\
201	9\\
201	13\\
201	14\\
201	15\\
202	12\\
202	13\\
202	14\\
202	15\\
203	12\\
203	13\\
203	14\\
203	15\\
204	12\\
204	13\\
204	14\\
204	15\\
205	12\\
205	13\\
205	14\\
205	15\\
206	13\\
206	14\\
206	15\\
206	26\\
207	13\\
207	14\\
207	15\\
207	26\\
208	13\\
208	14\\
208	15\\
208	26\\
209	14\\
209	15\\
209	25\\
209	26\\
210	14\\
210	15\\
210	25\\
210	26\\
211	14\\
211	15\\
211	25\\
211	26\\
212	14\\
212	15\\
212	25\\
212	26\\
213	14\\
213	15\\
213	25\\
213	26\\
214	14\\
214	15\\
214	25\\
214	26\\
215	14\\
215	15\\
215	25\\
215	26\\
216	14\\
216	15\\
216	25\\
216	26\\
217	14\\
217	15\\
217	25\\
217	26\\
218	14\\
218	15\\
218	25\\
218	26\\
219	14\\
219	15\\
219	25\\
219	26\\
220	14\\
220	15\\
220	25\\
220	26\\
221	14\\
221	15\\
221	25\\
221	26\\
222	13\\
222	14\\
222	15\\
222	26\\
223	13\\
223	14\\
223	15\\
223	26\\
224	13\\
224	14\\
224	15\\
224	26\\
225	14\\
225	15\\
225	25\\
225	26\\
226	14\\
226	15\\
226	25\\
226	26\\
227	14\\
227	15\\
227	25\\
227	26\\
228	14\\
228	15\\
228	25\\
228	26\\
229	14\\
229	15\\
229	25\\
229	26\\
230	14\\
230	15\\
230	25\\
230	26\\
231	14\\
231	15\\
231	25\\
231	26\\
232	14\\
232	15\\
232	25\\
232	26\\
233	14\\
233	15\\
233	25\\
233	26\\
234	14\\
234	15\\
234	25\\
234	26\\
235	14\\
235	15\\
235	25\\
235	26\\
236	14\\
236	15\\
236	25\\
236	26\\
237	14\\
237	15\\
237	25\\
237	26\\
238	14\\
238	15\\
238	25\\
238	26\\
239	14\\
239	15\\
239	25\\
239	26\\
240	14\\
240	15\\
240	25\\
240	26\\
241	14\\
241	15\\
241	16\\
241	17\\
242	15\\
242	16\\
242	17\\
242	26\\
243	15\\
243	16\\
243	17\\
243	26\\
244	15\\
244	16\\
244	17\\
244	26\\
245	15\\
245	16\\
245	17\\
245	26\\
246	15\\
246	16\\
246	17\\
246	26\\
247	15\\
247	16\\
247	17\\
247	26\\
248	15\\
248	16\\
248	17\\
248	26\\
249	15\\
249	16\\
249	17\\
249	26\\
250	15\\
250	16\\
250	17\\
250	26\\
251	15\\
251	16\\
251	17\\
251	26\\
252	15\\
252	16\\
252	17\\
252	26\\
253	15\\
253	16\\
253	17\\
253	26\\
254	15\\
254	16\\
254	17\\
254	26\\
255	15\\
255	16\\
255	17\\
255	26\\
256	15\\
256	16\\
256	17\\
256	26\\
257	15\\
257	16\\
257	17\\
257	18\\
258	15\\
258	16\\
258	17\\
258	18\\
259	15\\
259	16\\
259	17\\
259	18\\
260	15\\
260	16\\
260	17\\
260	26\\
261	15\\
261	16\\
261	17\\
261	26\\
262	15\\
262	16\\
262	17\\
262	26\\
263	15\\
263	16\\
263	17\\
263	26\\
264	15\\
264	16\\
264	17\\
264	26\\
265	15\\
265	16\\
265	17\\
265	26\\
266	15\\
266	16\\
266	17\\
266	26\\
267	15\\
267	16\\
267	17\\
267	26\\
268	15\\
268	16\\
268	17\\
268	26\\
269	15\\
269	16\\
269	17\\
269	26\\
270	15\\
270	16\\
270	17\\
270	26\\
271	15\\
271	16\\
271	17\\
271	26\\
272	15\\
272	16\\
272	17\\
272	26\\
273	15\\
273	16\\
273	17\\
273	18\\
274	15\\
274	16\\
274	17\\
274	18\\
275	15\\
275	16\\
275	17\\
275	18\\
276	15\\
276	16\\
276	17\\
276	18\\
277	15\\
277	16\\
277	17\\
277	18\\
278	15\\
278	16\\
278	17\\
278	18\\
279	15\\
279	16\\
279	17\\
279	18\\
280	15\\
280	16\\
280	17\\
280	18\\
281	15\\
281	16\\
281	17\\
281	18\\
282	15\\
282	16\\
282	17\\
282	18\\
283	15\\
283	16\\
283	17\\
283	18\\
284	15\\
284	16\\
284	17\\
284	18\\
285	15\\
285	16\\
285	17\\
285	18\\
286	15\\
286	16\\
286	17\\
286	18\\
287	15\\
287	16\\
287	17\\
287	18\\
288	15\\
288	16\\
288	17\\
288	18\\
289	19\\
289	20\\
289	21\\
289	22\\
290	19\\
290	20\\
290	21\\
290	22\\
291	19\\
291	20\\
291	21\\
291	22\\
292	19\\
292	20\\
292	21\\
292	22\\
293	19\\
293	20\\
293	21\\
293	22\\
294	19\\
294	20\\
294	21\\
294	22\\
295	19\\
295	20\\
295	21\\
295	22\\
296	19\\
296	20\\
296	21\\
296	22\\
297	19\\
297	20\\
297	21\\
297	22\\
298	19\\
298	20\\
298	21\\
298	22\\
299	19\\
299	20\\
299	21\\
299	22\\
300	19\\
300	20\\
300	21\\
300	22\\
301	19\\
301	20\\
301	21\\
301	22\\
302	19\\
302	20\\
302	21\\
302	22\\
303	19\\
303	20\\
303	21\\
303	22\\
304	19\\
304	20\\
304	21\\
304	22\\
305	19\\
305	20\\
305	21\\
305	22\\
306	19\\
306	20\\
306	21\\
306	22\\
307	19\\
307	20\\
307	21\\
307	22\\
308	19\\
308	20\\
308	21\\
308	22\\
309	19\\
309	20\\
309	21\\
309	22\\
310	19\\
310	20\\
310	21\\
310	22\\
311	19\\
311	20\\
311	21\\
311	22\\
312	19\\
312	20\\
312	21\\
312	22\\
313	19\\
313	20\\
313	21\\
313	22\\
314	19\\
314	20\\
314	21\\
314	22\\
315	19\\
315	20\\
315	21\\
315	22\\
316	19\\
316	20\\
316	21\\
316	22\\
317	19\\
317	20\\
317	21\\
317	22\\
318	19\\
318	20\\
318	21\\
318	22\\
319	19\\
319	20\\
319	21\\
319	22\\
320	19\\
320	20\\
320	21\\
320	22\\
321	19\\
321	20\\
321	21\\
321	22\\
322	19\\
322	20\\
322	21\\
322	22\\
323	19\\
323	20\\
323	21\\
323	22\\
324	19\\
324	20\\
324	21\\
324	22\\
325	19\\
325	20\\
325	21\\
325	22\\
326	19\\
326	20\\
326	21\\
326	22\\
327	19\\
327	20\\
327	21\\
327	22\\
328	19\\
328	20\\
328	21\\
328	22\\
329	19\\
329	20\\
329	21\\
329	22\\
330	19\\
330	20\\
330	21\\
330	22\\
331	19\\
331	20\\
331	21\\
331	22\\
332	19\\
332	20\\
332	21\\
332	22\\
333	19\\
333	20\\
333	21\\
333	22\\
334	19\\
334	20\\
334	21\\
334	22\\
335	19\\
335	20\\
335	21\\
335	22\\
336	19\\
336	20\\
336	21\\
336	22\\
337	22\\
337	23\\
337	27\\
337	28\\
338	22\\
338	23\\
338	27\\
338	28\\
339	22\\
339	23\\
339	27\\
339	28\\
340	22\\
340	23\\
340	27\\
340	28\\
341	22\\
341	23\\
341	27\\
341	28\\
342	22\\
342	23\\
342	27\\
342	28\\
343	22\\
343	23\\
343	27\\
343	28\\
344	22\\
344	23\\
344	27\\
344	28\\
345	22\\
345	23\\
345	27\\
345	28\\
346	22\\
346	23\\
346	27\\
346	28\\
347	22\\
347	23\\
347	27\\
347	28\\
348	22\\
348	23\\
348	27\\
348	28\\
349	22\\
349	23\\
349	27\\
349	28\\
350	22\\
350	23\\
350	27\\
350	28\\
351	22\\
351	23\\
351	27\\
351	28\\
352	22\\
352	23\\
352	27\\
352	28\\
353	23\\
353	24\\
353	30\\
353	31\\
354	23\\
354	24\\
354	30\\
354	31\\
355	23\\
355	24\\
355	30\\
355	31\\
356	23\\
356	24\\
356	30\\
356	31\\
357	23\\
357	24\\
357	30\\
357	31\\
358	23\\
358	24\\
358	30\\
358	31\\
359	23\\
359	24\\
359	30\\
359	31\\
360	23\\
360	24\\
360	30\\
360	31\\
361	23\\
361	24\\
361	30\\
361	31\\
362	23\\
362	24\\
362	30\\
362	31\\
363	23\\
363	24\\
363	30\\
363	31\\
364	23\\
364	24\\
364	30\\
364	31\\
365	23\\
365	24\\
365	30\\
365	31\\
366	23\\
366	24\\
366	30\\
366	31\\
367	23\\
367	24\\
367	30\\
367	31\\
368	23\\
368	24\\
368	30\\
368	31\\
369	24\\
369	29\\
369	30\\
369	31\\
370	24\\
370	29\\
370	30\\
370	31\\
371	24\\
371	29\\
371	30\\
371	31\\
372	24\\
372	29\\
372	30\\
372	31\\
373	24\\
373	29\\
373	30\\
373	31\\
374	24\\
374	29\\
374	30\\
374	31\\
375	24\\
375	29\\
375	30\\
375	31\\
376	24\\
376	29\\
376	30\\
376	31\\
377	24\\
377	29\\
377	30\\
377	31\\
378	24\\
378	29\\
378	30\\
378	31\\
379	24\\
379	29\\
379	30\\
379	31\\
380	24\\
380	29\\
380	30\\
380	31\\
381	24\\
381	29\\
381	30\\
381	31\\
382	24\\
382	29\\
382	30\\
382	31\\
383	24\\
383	29\\
383	30\\
383	31\\
384	24\\
384	29\\
384	30\\
384	31\\
385	15\\
385	24\\
385	25\\
385	26\\
386	15\\
386	24\\
386	25\\
386	26\\
387	15\\
387	24\\
387	25\\
387	26\\
388	15\\
388	24\\
388	25\\
388	26\\
389	15\\
389	24\\
389	25\\
389	26\\
390	15\\
390	24\\
390	25\\
390	26\\
391	15\\
391	24\\
391	25\\
391	26\\
392	15\\
392	24\\
392	25\\
392	26\\
393	15\\
393	24\\
393	25\\
393	26\\
394	15\\
394	24\\
394	25\\
394	26\\
395	15\\
395	24\\
395	25\\
395	26\\
396	15\\
396	24\\
396	25\\
396	26\\
397	15\\
397	24\\
397	25\\
397	26\\
398	15\\
398	24\\
398	25\\
398	26\\
399	15\\
399	24\\
399	25\\
399	26\\
400	15\\
400	24\\
400	25\\
400	26\\
401	14\\
401	15\\
401	25\\
401	26\\
402	14\\
402	15\\
402	25\\
402	26\\
403	14\\
403	15\\
403	25\\
403	26\\
404	14\\
404	15\\
404	25\\
404	26\\
405	14\\
405	15\\
405	25\\
405	26\\
406	14\\
406	15\\
406	25\\
406	26\\
407	14\\
407	15\\
407	25\\
407	26\\
408	14\\
408	15\\
408	25\\
408	26\\
409	14\\
409	15\\
409	25\\
409	26\\
410	14\\
410	15\\
410	25\\
410	26\\
411	14\\
411	15\\
411	25\\
411	26\\
412	14\\
412	15\\
412	25\\
412	26\\
413	14\\
413	15\\
413	25\\
413	26\\
414	14\\
414	15\\
414	25\\
414	26\\
415	14\\
415	15\\
415	25\\
415	26\\
416	14\\
416	15\\
416	25\\
416	26\\
417	27\\
417	28\\
417	29\\
417	30\\
418	27\\
418	28\\
418	29\\
418	30\\
419	27\\
419	28\\
419	29\\
419	30\\
420	27\\
420	28\\
420	29\\
420	30\\
421	27\\
421	28\\
421	29\\
421	30\\
422	27\\
422	28\\
422	29\\
422	30\\
423	27\\
423	28\\
423	29\\
423	30\\
424	27\\
424	28\\
424	29\\
424	30\\
425	27\\
425	28\\
425	29\\
425	30\\
426	27\\
426	28\\
426	29\\
426	30\\
427	27\\
427	28\\
427	29\\
427	30\\
428	27\\
428	28\\
428	29\\
428	30\\
429	27\\
429	28\\
429	29\\
429	30\\
430	27\\
430	28\\
430	29\\
430	30\\
431	27\\
431	28\\
431	29\\
431	30\\
432	27\\
432	28\\
432	29\\
432	30\\
433	27\\
433	28\\
433	29\\
433	30\\
434	27\\
434	28\\
434	29\\
434	30\\
435	27\\
435	28\\
435	29\\
435	30\\
436	27\\
436	28\\
436	29\\
436	30\\
437	27\\
437	28\\
437	29\\
437	30\\
438	27\\
438	28\\
438	29\\
438	30\\
439	27\\
439	28\\
439	29\\
439	30\\
440	27\\
440	28\\
440	29\\
440	30\\
441	27\\
441	28\\
441	29\\
441	30\\
442	27\\
442	28\\
442	29\\
442	30\\
443	27\\
443	28\\
443	29\\
443	30\\
444	27\\
444	28\\
444	29\\
444	30\\
445	27\\
445	28\\
445	29\\
445	30\\
446	27\\
446	28\\
446	29\\
446	30\\
447	27\\
447	28\\
447	29\\
447	30\\
448	27\\
448	28\\
448	29\\
448	30\\
449	28\\
449	29\\
449	30\\
449	31\\
450	28\\
450	29\\
450	30\\
450	31\\
451	28\\
451	29\\
451	30\\
451	31\\
452	28\\
452	29\\
452	30\\
452	31\\
453	28\\
453	29\\
453	30\\
453	31\\
454	28\\
454	29\\
454	30\\
454	31\\
455	28\\
455	29\\
455	30\\
455	31\\
456	28\\
456	29\\
456	30\\
456	31\\
457	28\\
457	29\\
457	30\\
457	31\\
458	28\\
458	29\\
458	30\\
458	31\\
459	28\\
459	29\\
459	30\\
459	31\\
460	28\\
460	29\\
460	30\\
460	31\\
461	28\\
461	29\\
461	30\\
461	31\\
462	28\\
462	29\\
462	30\\
462	31\\
463	28\\
463	29\\
463	30\\
463	31\\
464	28\\
464	29\\
464	30\\
464	31\\
465	28\\
465	29\\
465	30\\
465	31\\
466	28\\
466	29\\
466	30\\
466	31\\
467	28\\
467	29\\
467	30\\
467	31\\
468	28\\
468	29\\
468	30\\
468	31\\
469	28\\
469	29\\
469	30\\
469	31\\
470	28\\
470	29\\
470	30\\
470	31\\
471	28\\
471	29\\
471	30\\
471	31\\
472	28\\
472	29\\
472	30\\
472	31\\
473	28\\
473	29\\
473	30\\
473	31\\
474	28\\
474	29\\
474	30\\
474	31\\
475	28\\
475	29\\
475	30\\
475	31\\
476	28\\
476	29\\
476	30\\
476	31\\
477	28\\
477	29\\
477	30\\
477	31\\
478	28\\
478	29\\
478	30\\
478	31\\
479	28\\
479	29\\
479	30\\
479	31\\
480	28\\
480	29\\
480	30\\
480	31\\
481	28\\
481	29\\
481	30\\
481	31\\
482	28\\
482	29\\
482	30\\
482	31\\
483	28\\
483	29\\
483	30\\
483	31\\
484	28\\
484	29\\
484	30\\
484	31\\
485	28\\
485	29\\
485	30\\
485	31\\
486	28\\
486	29\\
486	30\\
486	31\\
487	28\\
487	29\\
487	30\\
487	31\\
488	28\\
488	29\\
488	30\\
488	31\\
489	28\\
489	29\\
489	30\\
489	31\\
490	28\\
490	29\\
490	30\\
490	31\\
491	28\\
491	29\\
491	30\\
491	31\\
492	28\\
492	29\\
492	30\\
492	31\\
493	28\\
493	29\\
493	30\\
493	31\\
494	28\\
494	29\\
494	30\\
494	31\\
495	28\\
495	29\\
495	30\\
495	31\\
496	28\\
496	29\\
496	30\\
496	31\\
};

\coordinate (spypoint) at (axis cs:90,9);
\coordinate (spyviewer) at (axis cs:400,16);

\draw[thick,dashed](85,1)--(85,31);

\spy[width=5cm,height=14cm,every spy on node/.append style={line width=2pt},spy connection path={\draw[line width=2pt] (tikzspyonnode) -- (tikzspyinnode);}] on (spypoint) in node [fill=white,line width=2pt] at (spyviewer);

% \node(a)[rectangle,draw,line width=2pt,minimum width=2cm,minimum height=4cm] at (spypoint){};
% 
% \node(b)[rectangle,draw,line width=2pt,minimum width=4cm,minimum height=8cm] at (spyviewer){};
% 
% \draw[line width=2pt](a)--(b);

\end{axis}

